The NIR to UV continuum of radio loud vs. radio quiet quasars

Starting from a sample of SDSS quasars appearing also in the 2MASS survey, we study the continuum properties of about 1000 objects observed in 8 bands, from NIR to UV. We construct the mean spectral energy distribution (SED) and compare and contrast the continua of radio loud (RLQ) and radio quiet (RQQ) objects. The SEDs of the two populations are significantly different in the sense that RLQs are redder, with power law spectral indices <alpha(RLQ)>=-0.55+/-0.04 and <alpha(RQQ)>=-0.31+/-0.01 in the spectral range between 10^14.5 and 10^15.35 Hz. This difference is discussed in terms of different extinctions, different disc temperatures, or slopes of the non-thermal component.

==> Tab1.dat <==
# M.Labita, A.Treves, R.Falomo
# The NIR to UV continuum of radio loud vs. radio quiet quasars
#
# Table 1.
# The final sample.
# Monochromatic fluxes are derived from SDSS (col. 4-8), 2MASS (col. 9-11) and FIRST (col. 12) and corrected for Galactic extinction.
#
#     R.a.       Dec         z       F_u       F_g       F_r       F_i       F_z       F_J       F_H       F_K     F_{20cm}    R_{r-o}
#                                    [Jy]      [Jy]      [Jy]      [Jy]      [Jy]      [Jy]      [Jy]      [Jy]      [Jy]
#
     0.296    -10.880      0.528   2.69e-4   3.40e-4   3.21e-4   3.53e-4   3.24e-4   3.38e-4   4.82e-4   6.46e-4   <1.00e-3    <10.00
     3.585     -9.314      1.082   2.01e-4   2.82e-4   4.25e-4   3.95e-4   3.97e-4   5.26e-4   4.12e-4   6.80e-4    5.73e-3     19.60
     4.730     -9.231      0.756   2.86e-4   4.25e-4   5.09e-4   5.12e-4   5.62e-4   5.88e-4   6.07e-4   7.12e-4   <1.00e-3    <10.00
     6.049     -0.730      1.794   1.73e-4   2.08e-4   2.29e-4   2.69e-4   2.57e-4   2.67e-4   3.44e-4   4.88e-4    1.17e-3      5.55
     7.309     -9.004      2.091   7.14e-5   1.16e-4   1.66e-4   2.02e-4   2.70e-4   3.60e-4   3.46e-4   5.37e-4   <1.00e-3    <10.00
     7.539     -9.040      1.786   2.59e-4   2.51e-4   2.69e-4   3.42e-4   3.41e-4   3.09e-4   5.26e-4   3.25e-4   <1.00e-3    <10.00
     8.554     -1.007      1.292   4.72e-4   5.03e-4   5.64e-4   5.81e-4   5.54e-4   5.08e-4   5.62e-4   6.86e-4   <1.00e-3    <10.00
     9.109     -9.004      0.951   1.86e-4   1.93e-4   2.05e-4   1.89e-4   1.89e-4   2.88e-4   1.83e-4   4.98e-4   <1.00e-3    <10.00
     9.141    -10.208      2.082   1.63e-4   1.89e-4   2.06e-4   2.33e-4   2.68e-4   2.69e-4   2.79e-4   4.05e-4   <1.00e-3    <10.00
     9.312     -0.765      1.020   1.66e-4   1.86e-4   2.12e-4   1.96e-4   2.16e-4   2.48e-4   1.65e-4   3.41e-4   <1.00e-3    <10.00
     9.599     -0.007      1.605   1.63e-4   1.79e-4   2.12e-4   2.52e-4   2.67e-4   3.33e-4   3.12e-4   3.11e-4   <1.00e-3    <10.00
     9.678     -9.787      1.989   3.65e-4   3.97e-4   4.45e-4   4.82e-4   5.29e-4   4.39e-4   3.60e-4   5.18e-4   <1.00e-3    <10.00
    10.593    -10.629      0.424   9.13e-4   1.13e-3   9.75e-4   1.00e-3   1.25e-3   7.87e-4   1.08e-3   1.78e-3   <1.00e-3    <10.00
    11.556      1.074      2.152   1.51e-4   1.90e-4   2.27e-4   2.70e-4   3.11e-4   4.02e-4   4.41e-4   6.35e-4    3.04e-3     15.64
    12.764     -9.010      2.280   1.63e-4   2.53e-4   2.52e-4   2.52e-4   2.87e-4   2.80e-4   3.21e-4   3.30e-4   <1.00e-3    <10.00
    13.010      1.025      2.271   2.50e-4   4.02e-4   3.96e-4   4.35e-4   5.25e-4   5.49e-4   5.10e-4   6.88e-4   <1.00e-3    <10.00
    13.105     -0.618      1.401   1.17e-4   1.24e-4   1.69e-4   2.01e-4   2.05e-4   2.16e-4   3.05e-4   3.78e-4   <1.00e-3    <10.00
    13.264     -0.910      1.168   1.46e-4   1.83e-4   2.42e-4   2.48e-4   2.44e-4   2.59e-4   1.02e-4   3.21e-4   <1.00e-3    <10.00
    13.535     -9.777      2.128   1.91e-4   2.54e-4   3.04e-4   3.60e-4   4.37e-4   4.69e-4   5.31e-4   6.30e-4   <1.00e-3    <10.00
    14.560      1.258      2.495   1.34e-4   2.93e-4   3.24e-4   3.25e-4   3.74e-4   2.97e-4   2.86e-4   4.43e-4   <1.00e-3    <10.00
    14.603      0.687      1.920   6.41e-4   5.94e-4   6.34e-4   7.78e-4   8.33e-4   7.25e-4   8.08e-4   8.40e-4   <1.00e-3    <10.00
    15.010      0.278      0.777   2.99e-4   4.01e-4   4.06e-4   3.76e-4   4.36e-4   5.61e-4   4.22e-4   4.05e-4   <1.00e-3    <10.00
    15.304     -9.462      0.357   1.14e-3   1.20e-3   1.11e-3   9.48e-4   1.54e-3   8.47e-4   1.06e-3   1.57e-3   <1.00e-3    <10.00
    15.610     -0.651      0.294   1.52e-3   1.43e-3   1.50e-3   1.23e-3   1.73e-3   1.18e-3   1.49e-3   2.66e-3   <1.00e-3    <10.00
    15.707     -8.896      1.683   1.25e-4   1.61e-4   2.25e-4   2.90e-4   3.20e-4   3.71e-4   4.60e-4   3.82e-4    8.35e-3    <10.00
    15.928      0.427      0.394   4.16e-4   4.60e-4   4.71e-4   4.65e-4   6.24e-4   5.56e-4   8.05e-4   1.46e-3   <1.00e-3    <10.00
    17.229     -0.963      1.667   1.98e-4   2.33e-4   2.70e-4   3.36e-4   3.42e-4   3.57e-4   4.13e-4   2.98e-4   <1.00e-3    <10.00
    18.061     -8.599      1.519   2.40e-4   2.88e-4   3.56e-4   4.20e-4   4.41e-4   4.34e-4   7.73e-4   4.37e-4   <1.00e-3    <10.00
    18.572     -0.922      0.854   1.75e-4   2.07e-4   2.09e-4   1.94e-4   2.11e-4   1.70e-4   2.36e-4   3.17e-4   <1.00e-3    <10.00
    19.617     -0.878      2.185   1.37e-4   1.81e-4   2.01e-4   2.17e-4   2.66e-4   2.74e-4   2.59e-4   3.36e-4   <1.00e-3    <10.00
    20.163     -8.711      0.738   2.07e-4   2.68e-4   2.88e-4   2.64e-4   3.03e-4   2.90e-4   2.56e-4   5.02e-4   <1.00e-3    <10.00
    20.526     -8.518      1.074   1.70e-4   1.77e-4   2.09e-4   1.92e-4   1.71e-4   1.86e-4   1.92e-4   2.55e-4   <1.00e-3    <10.00
    20.763     -0.972      1.550   9.37e-5   1.36e-4   1.70e-4   2.08e-4   2.11e-4   2.59e-4   2.99e-4   3.17e-4   <1.00e-3    <10.00
    21.052     -1.014      2.830   2.27e-5   1.44e-4   3.54e-4   6.46e-4   9.66e-4   1.28e-3   1.24e-3   1.08e-3   <1.00e-3    <10.00
    21.321     -0.308      2.278   8.20e-5   1.62e-4   1.52e-4   1.67e-4   1.99e-4   2.45e-4   3.27e-4   2.25e-4    3.34e-1   2009.28
    21.370     -0.099      1.077   8.43e-4   8.61e-4   1.01e-3   9.16e-4   7.92e-4   7.58e-4   8.80e-4   1.11e-3    1.48e+0   1701.42
    21.761      1.237      1.157   3.04e-5   1.16e-4   2.80e-4   4.19e-4   5.62e-4   7.31e-4   7.80e-4   1.02e-3    1.06e-3    <10.00
    22.674      0.667      0.656   2.61e-4   3.15e-4   2.67e-4   2.80e-4   2.36e-4   3.29e-4   3.24e-4   5.06e-4   <1.00e-3    <10.00
    23.147     -0.451      1.327   4.87e-4   5.99e-4   6.68e-4   6.63e-4   6.34e-4   5.16e-4   5.53e-4   5.53e-4   <1.00e-3    <10.00
    23.576      0.260      0.400   6.69e-4   7.28e-4   6.94e-4   6.94e-4   9.58e-4   7.78e-4   1.10e-3   2.40e-3   <1.00e-3    <10.00
    25.071     -0.834      0.334   1.09e-3   9.73e-4   9.66e-4   7.99e-4   1.74e-3   9.82e-4   1.12e-3   1.75e-3   <1.00e-3    <10.00
    26.319     -9.755      2.731   4.10e-4   7.51e-4   7.72e-4   8.52e-4   8.42e-4   9.22e-4   1.04e-3   1.16e-3   <1.00e-3    <10.00
    26.672      1.138      0.980   4.15e-4   4.48e-4   4.68e-4   4.25e-4   4.68e-4   3.90e-4   3.84e-4   5.45e-4   <1.00e-3    <10.00
    26.827     -8.414      0.619   9.55e-4   1.17e-3   9.96e-4   1.06e-3   8.89e-4   8.01e-4   9.72e-4   1.47e-3   <1.00e-3    <10.00
    27.051      0.031      1.705   3.21e-4   3.46e-4   3.35e-4   3.90e-4   3.34e-4   2.84e-4   3.85e-4   4.80e-4   <1.00e-3    <10.00
    27.427      0.250      0.552   9.41e-4   1.18e-3   1.05e-3   1.16e-3   9.91e-4   9.44e-4   1.12e-3   1.48e-3   <1.00e-3    <10.00
    27.972     -0.481      1.995   1.77e-4   2.33e-4   3.05e-4   3.78e-4   4.97e-4   6.05e-4   8.99e-4   1.02e-3    1.21e-2    <10.00
    29.391     -0.807      1.545   1.19e-4   1.58e-4   1.62e-4   2.01e-4   1.83e-4   2.93e-4   2.30e-4   3.29e-4   <1.00e-3    <10.00
    32.190      0.377      1.885   5.94e-4   5.66e-4   5.70e-4   7.30e-4   7.92e-4   6.74e-4   6.49e-4   6.78e-4   <1.00e-3    <10.00
    32.461     -0.085      2.850   2.43e-4   6.25e-4   6.75e-4   7.08e-4   7.38e-4   7.81e-4   7.56e-4   7.01e-4   <1.00e-3    <10.00
    32.701     -8.843      0.938   9.12e-5   1.26e-4   1.46e-4   1.34e-4   1.43e-4   2.55e-4   2.40e-4   3.64e-4   <1.00e-3    <10.00
    36.451     -8.052      1.130   3.03e-4   3.53e-4   4.80e-4   4.95e-4   4.90e-4   5.50e-4   3.58e-4   5.91e-4   <1.00e-3    <10.00
    38.021      1.111      1.259   3.32e-4   4.19e-4   4.48e-4   4.35e-4   4.09e-4   4.18e-4   4.07e-4   4.30e-4   <1.00e-3    <10.00
    38.499      0.827      2.522   1.55e-4   2.80e-4   2.71e-4   2.83e-4   3.66e-4   4.40e-4   5.21e-4   6.50e-4   <1.00e-3    <10.00
    38.841     -8.541      1.235   6.75e-4   6.38e-4   7.32e-4   7.33e-4   7.00e-4   5.46e-4   5.07e-4   6.08e-4   <1.00e-3    <10.00
    42.385     -8.847      1.192   2.23e-4   2.43e-4   2.95e-4   3.18e-4   3.08e-4   2.93e-4   2.78e-4   3.28e-4   <1.00e-3    <10.00
    42.591     -7.964      3.344   3.19e-6   1.44e-4   2.16e-4   2.44e-4   2.77e-4   3.31e-4   3.49e-4   2.89e-4   <1.00e-3    <10.00
    42.963     -7.619      3.078   4.22e-5   1.36e-4   1.60e-4   1.50e-4   1.52e-4   2.70e-4   4.32e-4   3.24e-4   <1.00e-3    <10.00
    43.088      0.100      0.809   5.00e-4   6.31e-4   6.51e-4   5.82e-4   6.29e-4   7.94e-4   5.24e-4   6.95e-4   <1.00e-3    <10.00
    44.773      0.189      3.365   2.07e-5   2.39e-4   3.26e-4   3.25e-4   3.36e-4   5.17e-4   6.49e-4   5.46e-4    2.32e-3      9.56
    44.869     -0.333      2.001   6.37e-4   5.24e-4   5.37e-4   6.76e-4   7.43e-4   6.50e-4   8.25e-4   1.04e-3    2.26e-1    <10.00
    44.911     -7.934      0.882   2.21e-4   2.43e-4   2.59e-4   2.29e-4   2.34e-4   3.60e-4   2.71e-4   3.88e-4   <1.00e-3    <10.00
    45.000     -8.066      0.562   8.05e-4   8.74e-4   8.24e-4   9.24e-4   8.42e-4   7.43e-4   9.20e-4   1.28e-3    3.15e-3    <10.00
    45.659      0.034      1.349   1.90e-4   1.92e-4   2.60e-4   2.83e-4   2.97e-4   3.04e-4   5.01e-4   3.35e-4   <1.00e-3    <10.00
    47.583      1.020      1.389   3.69e-4   3.74e-4   4.22e-4   4.27e-4   3.97e-4   3.48e-4   3.94e-4   3.54e-4   <1.00e-3    <10.00
    47.827      0.410      0.862   1.74e-4   2.02e-4   2.21e-4   2.25e-4   2.37e-4   3.27e-4   2.22e-4   3.07e-4   <1.00e-3    <10.00
   113.760     26.987      1.972   8.28e-4   9.65e-4   1.16e-3   1.37e-3   1.54e-3   1.53e-3   1.57e-3   1.89e-3   <1.00e-3    <10.00
   114.342     24.181      0.688   3.38e-4   4.28e-4   4.40e-4   4.80e-4   4.77e-4   5.60e-4   4.85e-4   8.04e-4   <1.00e-3    <10.00
   114.388     39.344      1.739   1.04e-3   1.11e-3   1.20e-3   1.61e-3   1.50e-3   1.32e-3   1.31e-3   1.24e-3   <1.00e-3    <10.00
   114.417     38.737      1.399   1.46e-4   3.76e-4   6.65e-4   6.99e-4   6.22e-4   7.44e-4   1.19e-3   9.64e-4   <1.00e-3    <10.00
   114.460     28.608      1.215   2.20e-4   2.44e-4   3.12e-4   3.45e-4   3.12e-4   2.77e-4   2.95e-4   4.11e-4   <1.00e-3    <10.00
   114.510     38.521      1.022   4.93e-4   5.43e-4   6.71e-4   6.43e-4   6.50e-4   8.18e-4   6.13e-4   8.61e-4   <1.00e-3    <10.00
   114.667     39.259      1.527   2.23e-4   2.84e-4   2.91e-4   3.34e-4   3.42e-4   3.12e-4   3.03e-4   3.11e-4   <1.00e-3    <10.00
   115.295     31.200      0.631   5.74e-4   8.64e-4   7.55e-4   7.75e-4   6.89e-4   1.15e-3   1.21e-3   1.58e-3    2.05e+0    <10.00
   115.908     23.807      1.481   1.76e-4   1.98e-4   2.65e-4   3.11e-4   2.84e-4   3.29e-4   4.57e-4   3.97e-4   <1.00e-3    <10.00
   115.993     32.587      0.904   6.15e-4   6.65e-4   6.91e-4   6.47e-4   6.87e-4   5.87e-4   4.54e-4   5.78e-4   <1.00e-3    <10.00
   116.064     39.871      1.923   4.55e-4   4.44e-4   4.80e-4   5.80e-4   6.14e-4   5.67e-4   5.94e-4   3.75e-4   <1.00e-3    <10.00
   116.190     20.004      1.718   5.71e-4   6.86e-4   6.61e-4   7.71e-4   7.32e-4   7.29e-4   6.79e-4   6.24e-4   <1.00e-3    <10.00
   116.364     22.415      1.351   4.83e-4   5.19e-4   6.20e-4   6.34e-4   6.22e-4   6.52e-4   6.76e-4   6.06e-4   <1.00e-3    <10.00
   116.424     31.716      0.461   1.92e-3   2.27e-3   1.97e-3   2.27e-3   2.67e-3   2.38e-3   2.89e-3   4.21e-3    6.12e-1    263.81
   117.064     22.017      1.059   8.69e-4   1.19e-3   1.49e-3   1.42e-3   1.41e-3   1.43e-3   1.25e-3   1.42e-3    9.86e-3    <10.00
   117.071     42.419      1.109   5.12e-4   5.81e-4   7.75e-4   7.99e-4   7.41e-4   7.40e-4   8.35e-4   9.11e-4   <1.00e-3    <10.00
   117.716     24.903      0.399   5.40e-4   6.35e-4   6.99e-4   6.53e-4   8.25e-4   6.98e-4   8.69e-4   1.49e-3   <1.00e-3    <10.00
   117.719     22.797      1.330   1.08e-4   1.79e-4   2.94e-4   3.07e-4   2.82e-4   2.77e-4   3.31e-4   2.21e-4   <1.00e-3    <10.00
   117.728     42.872      1.897   1.60e-3   1.43e-3   1.46e-3   1.83e-3   1.93e-3   2.04e-3   2.15e-3   2.29e-3   <1.00e-3    <10.00
   117.801     29.327      0.915   1.74e-3   2.03e-3   2.17e-3   2.07e-3   2.23e-3   2.39e-3   1.76e-3   2.18e-3    1.00e-3    <10.00
   118.095     27.640      1.057   5.24e-4   6.03e-4   7.41e-4   6.88e-4   6.68e-4   8.97e-4   6.15e-4   1.10e-3   <1.00e-3    <10.00
   118.421     29.386      1.980   4.48e-4   4.28e-4   4.66e-4   5.58e-4   6.64e-4   6.21e-4   6.26e-4   7.56e-4   <1.00e-3    <10.00
   118.704     30.565      0.795   2.94e-4   4.12e-4   4.36e-4   3.51e-4   4.05e-4   5.94e-4   4.28e-4   5.02e-4    4.48e-2    <10.00
   118.811     23.102      0.855   5.51e-4   6.15e-4   6.52e-4   6.49e-4   7.19e-4   8.84e-4   7.53e-4   9.20e-4   <1.00e-3    <10.00
   118.850     34.360      2.126   2.86e-4   3.19e-4   3.88e-4   5.09e-4   6.20e-4   5.45e-4   7.38e-4   1.01e-3   <1.00e-3    <10.00
   118.904     25.711      0.444   1.08e-4   2.03e-4   3.07e-4   5.32e-4   7.95e-4   7.34e-4   9.74e-4   1.42e-3   <1.00e-3    <10.00
   118.949     22.081      2.319   2.41e-4   3.75e-4   3.90e-4   4.16e-4   5.14e-4   5.77e-4   6.33e-4   8.34e-4   <1.00e-3    <10.00
   119.090     38.165      0.803   1.59e-4   1.71e-4   1.62e-4   1.57e-4   1.67e-4   1.57e-4   2.58e-4   3.87e-4   <1.00e-3    <10.00
   119.116     27.641      1.443   2.35e-4   2.70e-4   3.92e-4   4.68e-4   5.25e-4   5.08e-4   6.43e-4   6.07e-4   <1.00e-3    <10.00
   119.242     41.036      1.265   1.45e-4   1.62e-4   1.94e-4   2.05e-4   1.99e-4   2.70e-4   3.22e-4   2.62e-4   <1.00e-3    <10.00
   119.562     36.211      1.085   2.41e-4   2.91e-4   3.58e-4   3.20e-4   3.12e-4   3.45e-4   2.44e-4   4.17e-4   <1.00e-3    <10.00
   119.669     25.044      1.583   1.55e-4   1.81e-4   2.03e-4   2.54e-4   2.29e-4   2.26e-4   2.69e-4   2.67e-4   <1.00e-3    <10.00
   119.715     22.083      0.817   4.74e-4   7.12e-4   7.39e-4   7.06e-4   7.84e-4   7.60e-4   7.72e-4   6.68e-4   <1.00e-3    <10.00
   120.272     44.178      0.472   4.40e-4   5.48e-4   4.97e-4   5.56e-4   6.03e-4   6.70e-4   6.20e-4   1.18e-3   <1.00e-3    <10.00
   120.325     33.570      1.604   1.74e-4   2.22e-4   2.41e-4   3.04e-4   2.87e-4   3.12e-4   3.97e-4   3.11e-4   <1.00e-3    <10.00
   120.595     34.887      0.768   2.37e-4   3.04e-4   3.20e-4   3.52e-4   3.93e-4   5.66e-4   5.27e-4   7.54e-4   <1.00e-3    <10.00
   120.669     24.959      2.878   3.13e-5   1.36e-4   1.57e-4   1.72e-4   2.15e-4   2.87e-4   3.77e-4   3.85e-4   <1.00e-3    <10.00
   120.925     30.382      2.031   1.10e-3   1.07e-3   1.12e-3   1.35e-3   1.56e-3   1.43e-3   1.65e-3   1.87e-3   <1.00e-3    <10.00
   121.041     31.949      1.047   2.35e-4   3.04e-4   4.30e-4   4.38e-4   4.55e-4   4.99e-4   5.19e-4   7.34e-4   <1.00e-3    <10.00
   121.057     25.276      2.301   1.39e-4   2.28e-4   2.63e-4   3.31e-4   4.09e-4   4.73e-4   5.20e-4   7.18e-4    3.48e-3     14.94
   121.104     27.723      1.220   9.20e-4   9.17e-4   1.07e-3   1.06e-3   9.98e-4   8.51e-4   7.50e-4   7.26e-4   <1.00e-3    <10.00
   121.389     46.311      1.445   2.57e-4   2.49e-4   2.83e-4   3.16e-4   3.12e-4   3.08e-4   4.92e-4   3.12e-4   <1.00e-3    <10.00
   121.595     25.316      2.437   1.04e-4   1.74e-4   1.76e-4   1.61e-4   1.93e-4   1.44e-4   1.48e-4   3.17e-4   <1.00e-3    <10.00
   121.932     45.316      1.039   1.33e-4   1.62e-4   2.03e-4   1.93e-4   1.85e-4   3.04e-4   1.82e-4   3.31e-4   <1.00e-3    <10.00
   122.070     33.308      0.767   2.13e-4   2.76e-4   3.07e-4   3.17e-4   3.42e-4   4.55e-4   4.26e-4   8.28e-4   <1.00e-3    <10.00
   122.099     26.769      0.719   2.99e-4   3.65e-4   3.36e-4   2.81e-4   2.64e-4   3.26e-4   3.03e-4   3.80e-4   <1.00e-3    <10.00
   122.256     27.895      1.506   1.56e-4   3.21e-4   3.78e-4   4.55e-4   4.35e-4   4.92e-4   5.48e-4   3.88e-4    1.17e-3    <10.00
   122.276     29.210      1.481   4.22e-4   4.81e-4   4.94e-4   5.73e-4   5.26e-4   4.45e-4   5.40e-4   3.61e-4    2.15e-2    <10.00
   122.284     46.324      0.656   8.40e-4   1.03e-3   8.85e-4   9.76e-4   8.60e-4   9.02e-4   9.69e-4   1.79e-3   <1.00e-3    <10.00
   122.421     35.401      1.042   3.61e-4   3.80e-4   4.24e-4   3.63e-4   3.55e-4   3.36e-4   3.88e-4   4.82e-4   <1.00e-3    <10.00
   122.712     35.141      1.237   6.17e-4   7.60e-4   9.11e-4   9.92e-4   1.00e-3   8.07e-4   7.75e-4   8.25e-4   <1.00e-3    <10.00
   122.839     24.445      1.115   2.01e-4   2.10e-4   2.40e-4   2.24e-4   2.13e-4   1.89e-4   2.14e-4   2.44e-4   <1.00e-3    <10.00
   122.864     46.304      2.259   3.71e-4   5.32e-4   5.73e-4   5.83e-4   6.73e-4   6.50e-4   5.57e-4   7.32e-4   <1.00e-3    <10.00
   123.080     37.050      1.883   3.21e-4   3.84e-4   4.08e-4   4.71e-4   4.83e-4   3.90e-4   3.75e-4   2.75e-4   <1.00e-3    <10.00
   123.144     29.866      0.922   2.84e-4   2.99e-4   3.07e-4   2.86e-4   2.93e-4   2.91e-4   1.67e-4   3.04e-4   <1.00e-3    <10.00
   123.168     44.209      1.011   4.25e-4   4.52e-4   5.28e-4   5.04e-4   5.51e-4   6.00e-4   5.03e-4   5.82e-4    1.63e-3    <10.00
   123.380     25.751      1.510   1.14e-3   1.53e-3   2.04e-3   2.74e-3   3.24e-3   3.69e-3   5.02e-3   3.98e-3   <1.00e-3    <10.00
   123.584     38.569      0.746   2.00e-4   2.38e-4   2.60e-4   2.72e-4   2.73e-4   3.53e-4   3.72e-4   4.14e-4   <1.00e-3    <10.00
   123.641     48.490      2.081   3.77e-4   3.42e-4   3.51e-4   4.36e-4   5.03e-4   4.64e-4   6.25e-4   8.44e-4   <1.00e-3    <10.00
   123.836     27.605      0.908   8.09e-4   9.04e-4   1.06e-3   1.02e-3   1.15e-3   1.17e-3   9.38e-4   9.63e-4    3.62e-3    <10.00
   123.992     50.209      0.600   1.83e-4   2.95e-4   3.15e-4   4.02e-4   3.39e-4   3.95e-4   6.37e-4   8.79e-4   <1.00e-3    <10.00
   124.078     36.837      1.423   1.55e-4   1.76e-4   2.40e-4   2.56e-4   2.48e-4   2.77e-4   5.12e-4   3.41e-4   <1.00e-3    <10.00
   124.159     26.347      0.784   1.90e-4   2.80e-4   2.84e-4   2.78e-4   2.98e-4   3.89e-4   2.90e-4   3.95e-4   <1.00e-3    <10.00
   124.351     29.427      0.741   3.15e-4   3.59e-4   3.37e-4   2.77e-4   3.03e-4   2.86e-4   2.84e-4   4.48e-4   <1.00e-3    <10.00
   124.408     30.634      0.702   1.12e-4   1.68e-4   2.00e-4   2.29e-4   2.37e-4   1.87e-4   3.04e-4   4.00e-4   <1.00e-3    <10.00
   124.876     48.141      1.994   1.60e-4   2.27e-4   2.92e-4   3.13e-4   3.44e-4   2.36e-4   2.77e-4   4.08e-4   <1.00e-3    <10.00
   124.990     42.580      0.953   5.73e-4   6.35e-4   7.46e-4   7.05e-4   7.13e-4   6.59e-4   5.38e-4   6.95e-4   <1.00e-3    <10.00
   125.063     30.270      1.048   1.62e-4   1.81e-4   2.25e-4   2.20e-4   2.19e-4   3.55e-4   1.75e-4   5.35e-4   <1.00e-3    <10.00
   125.280     36.051      1.656   2.91e-4   3.35e-4   3.46e-4   4.19e-4   4.32e-4   5.05e-4   5.63e-4   4.68e-4   <1.00e-3    <10.00
   125.282     31.131      2.624   2.61e-4   5.13e-4   5.98e-4   6.88e-4   8.10e-4   9.41e-4   8.76e-4   1.17e-3    8.54e-2    <10.00
   125.474     50.522      2.132   2.38e-4   2.69e-4   3.15e-4   3.28e-4   3.86e-4   2.95e-4   3.11e-4   4.31e-4    5.31e-2    <10.00
   125.564     38.508      0.957   9.38e-5   1.40e-4   1.94e-4   2.00e-4   2.19e-4   4.01e-4   3.98e-4   3.34e-4   <1.00e-3    <10.00
   125.581     34.012      0.725   3.81e-4   5.46e-4   4.78e-4   3.96e-4   4.27e-4   5.31e-4   4.78e-4   6.59e-4   <1.00e-3    <10.00
   125.942     41.068      0.794   2.98e-4   4.33e-4   4.34e-4   3.94e-4   4.30e-4   5.66e-4   6.37e-4   6.75e-4    1.01e-3    <10.00
   126.282     36.070      1.579   4.99e-4   5.75e-4   6.62e-4   8.30e-4   8.67e-4   9.73e-4   1.22e-3   8.30e-4   <1.00e-3    <10.00
   126.514     34.467      2.302   1.32e-4   2.51e-4   3.16e-4   2.75e-4   4.34e-4   3.91e-4   4.79e-4   5.58e-4   <1.00e-3    <10.00
   126.558     49.839      2.182   2.05e-4   2.93e-4   3.19e-4   3.33e-4   3.95e-4   3.96e-4   3.66e-4   5.13e-4   <1.00e-3    <10.00
   126.582     31.813      3.094   5.34e-5   2.64e-4   3.18e-4   3.40e-4   3.48e-4   4.41e-4   4.04e-4   5.14e-4   <1.00e-3    <10.00
   126.822     30.882      0.845   2.11e-4   2.99e-4   3.42e-4   3.16e-4   3.46e-4   4.39e-4   2.57e-4   4.75e-4   <1.00e-3    <10.00
   127.019     44.882      2.073   9.63e-5   1.87e-4   3.27e-4   4.47e-4   6.08e-4   6.54e-4   5.97e-4   8.06e-4    2.36e-3    <10.00
   127.277     53.635      0.927   1.35e-4   1.77e-4   2.19e-4   2.09e-4   2.22e-4   3.31e-4   2.33e-4   2.66e-4   <1.00e-3    <10.00
   127.936     49.546      0.820   1.41e-4   1.99e-4   2.03e-4   1.77e-4   1.90e-4   3.27e-4   1.91e-4   3.18e-4   <1.00e-3    <10.00
   128.220     52.944      0.789   2.25e-4   3.51e-4   3.80e-4   3.56e-4   3.75e-4   4.84e-4   2.84e-4   4.81e-4   <1.00e-3    <10.00
   128.338     39.029      1.003   1.99e-4   2.63e-4   3.30e-4   2.70e-4   2.53e-4   3.35e-4   3.49e-4   3.71e-4   <1.00e-3    <10.00
   128.510     36.664      0.947   4.49e-4   5.11e-4   6.12e-4   5.75e-4   5.94e-4   7.65e-4   5.04e-4   8.71e-4   <1.00e-3    <10.00
   128.571     35.809      2.158   3.93e-4   5.72e-4   6.67e-4   7.17e-4   8.61e-4   8.19e-4   7.71e-4   9.55e-4   <1.00e-3    <10.00
   128.651     31.272      1.925   4.39e-4   4.35e-4   4.72e-4   5.83e-4   6.65e-4   6.46e-4   4.82e-4   5.72e-4   <1.00e-3    <10.00
   128.793      3.984      0.492   2.89e-4   3.69e-4   3.40e-4   3.81e-4   3.70e-4   3.84e-4   5.98e-4   1.01e-3   <1.00e-3    <10.00
   128.845     42.716      0.806   1.39e-4   2.42e-4   3.26e-4   3.64e-4   4.57e-4   6.31e-4   4.92e-4   6.04e-4    1.33e-3      5.33
   129.092     37.881      1.681   2.81e-4   2.94e-4   3.28e-4   4.16e-4   4.25e-4   3.32e-4   4.76e-4   3.91e-4   <1.00e-3    <10.00
   129.245     44.434      0.254   2.20e-3   2.21e-3   2.34e-3   2.30e-3   2.64e-3   1.76e-3   2.05e-3   2.99e-3    9.39e-3    <10.00
   129.441      5.353      2.355   1.14e-4   2.14e-4   2.43e-4   2.74e-4   3.40e-4   4.18e-4   4.56e-4   5.70e-4   <1.00e-3    <10.00
   129.510     48.904      3.193   1.16e-5   2.02e-4   2.60e-4   2.74e-4   2.85e-4   3.34e-4   2.57e-4   3.46e-4   <1.00e-3    <10.00
   130.125     46.854      1.571   5.44e-4   6.29e-4   6.42e-4   7.80e-4   7.60e-4   6.87e-4   8.35e-4   6.39e-4   <1.00e-3    <10.00
   130.148     41.446      0.866   2.70e-4   2.84e-4   2.85e-4   2.66e-4   2.79e-4   2.96e-4   2.15e-4   3.53e-4   <1.00e-3    <10.00
   130.185     36.558      1.225   2.28e-4   5.19e-4   9.18e-4   1.24e-3   1.37e-3   1.55e-3   1.77e-3   1.85e-3    1.63e-3    <10.00
   130.244     41.422      0.693   5.14e-4   5.87e-4   5.58e-4   4.71e-4   4.58e-4   4.67e-4   3.76e-4   5.66e-4   <1.00e-3    <10.00
   130.278      3.202      1.837   9.01e-4   9.71e-4   1.12e-3   1.44e-3   1.48e-3   1.17e-3   1.17e-3   1.24e-3    9.09e-3    <10.00
   130.424     40.877      0.766   4.61e-4   6.25e-4   6.12e-4   5.89e-4   6.50e-4   7.62e-4   5.61e-4   1.03e-3   <1.00e-3    <10.00
   130.532     32.446      1.685   3.76e-4   4.77e-4   5.63e-4   7.41e-4   7.55e-4   8.21e-4   8.28e-4   7.80e-4   <1.00e-3    <10.00
   130.564     45.429      1.409   2.86e-4   3.28e-4   4.71e-4   5.07e-4   4.92e-4   4.84e-4   8.37e-4   5.21e-4    6.55e-2    <10.00
   130.604     51.750      0.797   3.34e-4   3.58e-4   3.17e-4   2.84e-4   2.88e-4   3.61e-4   3.70e-4   5.88e-4    1.28e-3    <10.00
   130.762      3.039      0.512   1.41e-3   1.79e-3   1.61e-3   1.74e-3   1.73e-3   1.51e-3   1.69e-3   2.39e-3   <1.00e-3    <10.00
   130.815     39.685      1.139   1.84e-4   1.88e-4   2.42e-4   2.41e-4   2.10e-4   2.48e-4   2.40e-4   2.03e-4   <1.00e-3    <10.00
   131.157      5.261      0.376   4.97e-4   6.87e-4   7.99e-4   7.60e-4   1.18e-3   9.76e-4   1.22e-3   2.32e-3   <1.00e-3    <10.00
   131.182     32.767      1.664   3.15e-4   3.54e-4   3.50e-4   3.90e-4   4.01e-4   3.79e-4   4.13e-4   5.31e-4   <1.00e-3    <10.00
   132.055     56.146      1.475   1.98e-4   2.39e-4   2.93e-4   3.63e-4   3.42e-4   2.85e-4   3.73e-4   4.31e-4   <1.00e-3    <10.00
   132.375     35.223      1.000   3.02e-4   3.12e-4   3.30e-4   2.93e-4   3.05e-4   3.45e-4   1.28e-4   4.26e-4   <1.00e-3    <10.00
   132.376     38.214      1.753   2.86e-4   2.99e-4   2.96e-4   3.60e-4   3.52e-4   3.03e-4   2.19e-4   3.08e-4   <1.00e-3    <10.00
   132.498     43.280      0.693   4.56e-4   5.55e-4   5.42e-4   5.34e-4   5.59e-4   4.25e-4   5.19e-4   5.80e-4   <1.00e-3    <10.00
   132.878      4.706      0.915   2.93e-4   3.16e-4   3.34e-4   3.24e-4   3.44e-4   3.51e-4   3.89e-4   5.08e-4   <1.00e-3    <10.00
   133.061     34.124      0.851   1.55e-4   1.77e-4   1.71e-4   1.40e-4   1.47e-4   1.55e-4   2.27e-4   2.69e-4   <1.00e-3    <10.00
   133.247      3.222      0.297   1.38e-3   1.35e-3   1.32e-3   1.02e-3   1.57e-3   1.10e-3   1.32e-3   2.46e-3   <1.00e-3    <10.00
   133.573     53.460      2.418   1.92e-4   3.90e-4   4.95e-4   6.56e-4   8.45e-4   7.78e-4   8.00e-4   1.13e-3    2.13e-2     54.07
   133.986     38.542      2.065   2.48e-4   2.49e-4   2.74e-4   3.36e-4   4.18e-4   4.42e-4   4.19e-4   4.50e-4   <1.00e-3    <10.00
   133.988     56.260      0.715   6.46e-4   7.19e-4   6.49e-4   6.94e-4   7.16e-4   7.08e-4   7.08e-4   1.10e-3   <1.00e-3    <10.00
   134.076     33.845      1.725   3.78e-4   4.61e-4   5.14e-4   6.49e-4   6.43e-4   7.47e-4   6.83e-4   7.13e-4   <1.00e-3    <10.00
   134.467     46.365      0.554   3.49e-4   4.43e-4   3.56e-4   3.88e-4   3.38e-4   4.47e-4   5.31e-4   8.43e-4   <1.00e-3    <10.00
   134.612      2.435      1.509   2.30e-4   2.99e-4   3.64e-4   4.34e-4   4.31e-4   4.76e-4   4.63e-4   5.90e-4   <1.00e-3    <10.00
   134.654     48.506      2.026   2.95e-4   3.32e-4   3.73e-4   4.04e-4   4.93e-4   3.64e-4   4.15e-4   4.70e-4   <1.00e-3    <10.00
   134.936     41.289      1.386   3.58e-4   3.81e-4   4.46e-4   4.80e-4   4.67e-4   4.62e-4   7.84e-4   5.43e-4   <1.00e-3    <10.00
   135.023      3.926      1.168   2.41e-4   2.47e-4   3.14e-4   3.39e-4   3.11e-4   3.18e-4   2.78e-4   1.60e-4   <1.00e-3    <10.00
   135.033     36.770      0.517   3.58e-4   4.89e-4   4.40e-4   5.00e-4   5.15e-4   3.60e-4   4.16e-4   3.18e-4    2.67e-3      5.27
   135.262     35.825      3.115   5.89e-5   3.11e-4   3.70e-4   4.30e-4   4.24e-4   5.83e-4   4.95e-4   5.66e-4   <1.00e-3    <10.00
   135.473      6.988      1.082   4.48e-4   5.17e-4   6.94e-4   6.29e-4   5.81e-4   5.53e-4   4.78e-4   7.03e-4   <1.00e-3    <10.00
   136.054      6.057      0.936   2.05e-4   2.22e-4   2.44e-4   2.07e-4   1.96e-4   3.72e-4   5.37e-4   5.48e-4    8.01e-3    <10.00
   136.081     35.079      0.657   1.96e-4   2.58e-4   2.30e-4   2.25e-4   2.03e-4   2.63e-4   3.47e-4   5.30e-4   <1.00e-3    <10.00
   136.087      1.511      0.791   6.16e-4   8.32e-4   9.05e-4   8.61e-4   8.55e-4   9.96e-4   7.48e-4   1.14e-3   <1.00e-3    <10.00
   136.097     40.118      0.410   5.15e-4   5.42e-4   4.96e-4   4.49e-4   5.14e-4   5.19e-4   6.40e-4   1.23e-3   <1.00e-3    <10.00
   136.281      5.621      1.217   1.84e-4   2.89e-4   4.93e-4   4.78e-4   4.90e-4   5.41e-4   5.79e-4   7.18e-4    3.02e-1    <10.00
   136.364     48.847      2.689   1.99e-4   3.71e-4   3.73e-4   4.08e-4   4.68e-4   5.19e-4   7.49e-4   5.98e-4    5.06e-1   1344.57
   136.389     51.585      0.896   6.25e-4   7.14e-4   8.34e-4   7.46e-4   7.17e-4   8.88e-4   8.59e-4   9.50e-4   <1.00e-3    <10.00
   136.468      2.992      1.818   4.20e-4   4.73e-4   6.65e-4   9.00e-4   8.70e-4   8.28e-4   8.46e-4   7.94e-4    4.35e-2    <10.00
   136.505     48.315      0.895   4.85e-4   6.69e-4   6.92e-4   7.40e-4   8.87e-4   1.18e-3   9.07e-4   9.26e-4   <1.00e-3    <10.00
   136.531     44.003      1.003   1.18e-4   1.36e-4   1.63e-4   1.78e-4   2.45e-4   3.98e-4   3.84e-4   3.78e-4    2.12e-2    143.59
   136.532      3.010      1.678   1.94e-4   2.06e-4   2.04e-4   2.60e-4   2.52e-4   3.46e-4   2.09e-4   4.26e-4   <1.00e-3    <10.00
   136.722      7.070      1.727   2.20e-4   2.75e-4   2.92e-4   3.61e-4   3.45e-4   3.73e-4   6.51e-4   5.64e-4   <1.00e-3    <10.00
   137.101      3.658      1.263   5.96e-4   7.46e-4   8.56e-4   8.29e-4   7.73e-4   7.17e-4   6.09e-4   8.00e-4   <1.00e-3    <10.00
   137.197     49.668      0.419   3.48e-4   5.28e-4   5.88e-4   6.41e-4   8.17e-4   6.91e-4   9.44e-4   1.55e-3   <1.00e-3    <10.00
   137.292      1.360      1.024   4.08e-4   4.97e-4   5.98e-4   6.26e-4   6.61e-4   8.98e-4   1.11e-3   1.73e-3    5.60e-1    <10.00
   137.350      0.036      1.865   7.25e-4   7.72e-4   8.27e-4   1.03e-3   1.07e-3   9.57e-4   8.01e-4   7.96e-4   <1.00e-3    <10.00
   137.726     37.988      2.163   3.12e-4   3.66e-4   3.86e-4   4.15e-4   5.00e-4   3.97e-4   4.39e-4   5.75e-4    2.51e-1    <10.00
   137.822     53.318      0.887   2.87e-4   3.56e-4   4.02e-4   3.78e-4   3.76e-4   4.78e-4   3.99e-4   3.01e-4   <1.00e-3    <10.00
   137.997     44.424      2.167   2.25e-4   2.37e-4   2.54e-4   2.81e-4   3.16e-4   2.66e-4   3.11e-4   4.50e-4   <1.00e-3    <10.00
   138.020     59.666      0.773   1.99e-4   2.74e-4   2.96e-4   2.79e-4   3.23e-4   4.56e-4   3.61e-4   3.61e-4   <1.00e-3    <10.00
   138.037      6.895      1.459   3.57e-4   5.68e-4   6.91e-4   6.94e-4   5.81e-4   6.87e-4   6.05e-4   8.15e-4    2.08e-3    <10.00
   138.043      5.795      3.241   5.24e-6   1.64e-4   2.41e-4   2.54e-4   2.67e-4   3.08e-4   2.99e-4   3.83e-4   <1.00e-3    <10.00
   138.166     45.782      0.806   3.27e-4   4.27e-4   4.39e-4   3.69e-4   3.88e-4   5.04e-4   3.19e-4   6.69e-4   <1.00e-3    <10.00
   138.283     44.337      2.936   1.48e-5   1.48e-4   2.27e-4   3.45e-4   4.45e-4   6.22e-4   6.57e-4   7.28e-4   <1.00e-3    <10.00
   138.305     41.171      1.737   1.03e-4   1.60e-4   2.14e-4   2.73e-4   2.87e-4   3.44e-4   1.06e-4   3.33e-4   <1.00e-3    <10.00
   139.040      0.005      0.801   3.08e-4   4.61e-4   4.87e-4   4.23e-4   5.28e-4   6.46e-4   4.33e-4   4.91e-4   <1.00e-3    <10.00
   139.067     39.449      0.533   2.86e-4   3.79e-4   3.17e-4   3.22e-4   3.20e-4   3.95e-4   5.56e-4   4.97e-4   <1.00e-3    <10.00
   139.106     47.245      0.538   4.55e-4   6.22e-4   6.07e-4   6.91e-4   6.46e-4   7.39e-4   8.18e-4   1.02e-3   <1.00e-3    <10.00
   139.756     42.910      1.731   6.08e-4   7.29e-4   6.55e-4   7.94e-4   8.04e-4   6.30e-4   8.03e-4   7.15e-4   <1.00e-3    <10.00
   140.047     49.901      1.684   3.47e-4   5.49e-4   5.85e-4   6.37e-4   6.49e-4   5.94e-4   5.83e-4   4.81e-4   <1.00e-3    <10.00
   140.193     57.645      0.908   2.20e-4   2.91e-4   3.59e-4   3.58e-4   4.26e-4   5.26e-4   5.82e-4   4.96e-4   <1.00e-3    <10.00
   140.212     46.481      2.458   1.35e-4   2.63e-4   3.02e-4   3.26e-4   4.18e-4   4.53e-4   4.43e-4   6.20e-4   <1.00e-3    <10.00
   140.244     44.698      2.190   1.36e-4   2.25e-4   2.53e-4   3.02e-4   3.87e-4   2.57e-4   2.97e-4   4.28e-4    1.08e+0    <10.00
   140.361      0.650      2.470   1.52e-4   2.46e-4   2.58e-4   2.49e-4   2.84e-4   2.15e-4   3.30e-4   4.60e-4   <1.00e-3    <10.00
   140.502      4.759      1.170   1.19e-4   1.47e-4   2.20e-4   2.26e-4   2.18e-4   3.46e-4   2.89e-4   4.18e-4   <1.00e-3    <10.00
   140.804     46.045      0.736   1.05e-4   1.77e-4   1.62e-4   1.59e-4   1.97e-4   3.20e-4   3.07e-4   3.01e-4   <1.00e-3    <10.00
   140.881     59.681      0.603   2.07e-4   2.72e-4   2.19e-4   2.44e-4   2.01e-4   2.57e-4   3.61e-4   6.75e-4   <1.00e-3    <10.00
   140.885     57.766      1.378   3.97e-4   5.63e-4   8.95e-4   8.24e-4   8.05e-4   9.12e-4   1.08e-3   7.33e-4    1.78e-3    <10.00
   140.995     58.818      0.709   6.48e-4   8.04e-4   8.32e-4   7.98e-4   8.10e-4   7.90e-4   6.18e-4   1.03e-3   <1.00e-3    <10.00
   141.098      6.714      0.589   3.99e-4   5.25e-4   4.74e-4   5.26e-4   4.61e-4   6.51e-4   5.94e-4   8.75e-4   <1.00e-3    <10.00
   141.171     -0.292      0.706   1.62e-4   2.09e-4   2.63e-4   2.82e-4   3.27e-4   3.08e-4   3.93e-4   5.88e-4   <1.00e-3    <10.00
   141.283      0.321      1.724   3.82e-4   4.44e-4   5.10e-4   6.51e-4   6.93e-4   6.40e-4   5.88e-4   5.93e-4    6.06e-1    <10.00
   141.297      1.605      1.791   2.03e-4   2.03e-4   2.72e-4   3.87e-4   3.95e-4   4.55e-4   4.98e-4   4.85e-4   <1.00e-3    <10.00
   141.310     54.741      0.474   8.08e-4   1.14e-3   9.01e-4   1.01e-3   1.19e-3   1.26e-3   1.46e-3   1.86e-3   <1.00e-3    <10.00
   141.479     49.061      2.343   6.92e-5   1.17e-4   1.32e-4   1.44e-4   1.80e-4   3.01e-4   3.92e-4   4.09e-4   <1.00e-3    <10.00
   141.761      8.800      2.207   2.27e-4   3.13e-4   3.38e-4   3.44e-4   3.99e-4   3.78e-4   3.53e-4   6.24e-4   <1.00e-3    <10.00
   141.763     39.039      0.695   5.51e-4   7.43e-4   7.89e-4   6.81e-4   7.12e-4   1.07e-3   1.05e-3   1.58e-3    2.75e+0    <10.00
   141.763     52.388      0.602   6.20e-4   7.38e-4   6.97e-4   7.15e-4   6.25e-4   5.12e-4   5.91e-4   6.70e-4   <1.00e-3    <10.00
   141.842     43.626      1.183   9.89e-5   1.08e-4   1.32e-4   1.40e-4   1.71e-4   2.16e-4   3.16e-4   2.57e-4   <1.00e-3    <10.00
   141.916      5.501      0.844   2.21e-4   3.58e-4   4.07e-4   4.02e-4   5.00e-4   6.64e-4   5.07e-4   6.76e-4    1.27e-3    <10.00
   141.954     40.642      0.422   9.85e-4   1.05e-3   8.36e-4   8.17e-4   9.96e-4   7.83e-4   1.27e-3   2.19e-3   <1.00e-3    <10.00
   142.039     38.500      0.498   8.50e-4   9.55e-4   8.97e-4   1.00e-3   9.85e-4   8.17e-4   8.35e-4   1.01e-3   <1.00e-3    <10.00
   142.087     39.080      0.666   5.66e-4   7.19e-4   7.47e-4   8.54e-4   7.46e-4   7.52e-4   5.63e-4   1.03e-3   <1.00e-3    <10.00
   142.169     42.919      1.694   2.19e-4   2.43e-4   2.50e-4   3.03e-4   2.90e-4   3.07e-4   3.70e-4   3.73e-4   <1.00e-3    <10.00
   142.188     38.520      0.718   2.19e-4   2.81e-4   2.92e-4   2.73e-4   2.92e-4   3.65e-4   4.11e-4   3.77e-4   <1.00e-3    <10.00
   142.286     56.599      0.896   3.00e-4   3.72e-4   4.03e-4   3.54e-4   3.73e-4   3.93e-4   2.63e-4   3.10e-4   <1.00e-3    <10.00
   142.375      7.185      1.368   5.14e-4   5.08e-4   6.24e-4   6.74e-4   6.22e-4   5.70e-4   7.66e-4   5.95e-4   <1.00e-3    <10.00
   142.416     37.702      0.441   8.52e-4   1.07e-3   1.05e-3   1.11e-3   1.19e-3   1.03e-3   1.09e-3   2.03e-3   <1.00e-3    <10.00
   142.461     44.710      0.920   1.65e-4   1.86e-4   2.19e-4   2.17e-4   2.44e-4   3.93e-4   2.60e-4   4.39e-4   <1.00e-3    <10.00
   142.847     42.685      2.169   1.21e-4   1.56e-4   1.68e-4   1.85e-4   2.32e-4   2.82e-4   2.84e-4   3.75e-4   <1.00e-3    <10.00
   143.013     51.153      1.122   3.96e-4   4.58e-4   5.16e-4   4.66e-4   4.37e-4   4.98e-4   3.30e-4   4.73e-4    1.13e-3    <10.00
   143.217      2.624      2.156   1.35e-4   2.13e-4   2.49e-4   2.77e-4   3.12e-4   2.80e-4   4.56e-4   5.04e-4   <1.00e-3    <10.00
   143.761     43.520      0.457   1.80e-3   1.89e-3   1.54e-3   1.52e-3   1.59e-3   1.14e-3   1.63e-3   2.73e-3   <1.00e-3    <10.00
   143.777     57.926      1.540   4.07e-5   1.89e-4   4.28e-4   5.22e-4   4.90e-4   5.37e-4   7.72e-4   6.50e-4   <1.00e-3    <10.00
   143.826      2.071      0.649   4.53e-4   6.65e-4   5.88e-4   6.01e-4   5.29e-4   6.82e-4   7.92e-4   1.54e-3   <1.00e-3    <10.00
   143.885     53.810      0.686   1.25e-4   1.77e-4   1.77e-4   1.90e-4   2.35e-4   2.73e-4   3.28e-4   3.53e-4   <1.00e-3    <10.00
   143.898     51.022      1.853   2.08e-4   2.42e-4   2.66e-4   3.17e-4   3.45e-4   3.08e-4   4.41e-4   3.05e-4   <1.00e-3    <10.00
   143.971     49.887      1.926   3.08e-4   5.33e-4   7.03e-4   8.02e-4   8.22e-4   8.45e-4   7.95e-4   7.31e-4   <1.00e-3    <10.00
   144.106     39.826      1.256   1.05e-3   1.11e-3   1.40e-3   1.37e-3   1.24e-3   9.61e-4   1.13e-3   9.71e-4   <1.00e-3    <10.00
   144.340     58.423      1.674   1.25e-4   1.55e-4   1.85e-4   2.42e-4   2.53e-4   2.42e-4   4.74e-4   3.38e-4    6.39e-3    <10.00
   144.387     54.619      0.469   4.77e-4   5.76e-4   4.31e-4   4.60e-4   5.18e-4   4.62e-4   6.29e-4   1.06e-3   <1.00e-3    <10.00
   144.738     41.473      1.935   8.13e-4   9.64e-4   1.02e-3   1.25e-3   1.34e-3   1.33e-3   1.13e-3   1.27e-3   <1.00e-3    <10.00
   144.739      1.279      1.194   2.01e-4   2.04e-4   2.83e-4   2.90e-4   2.49e-4   2.59e-4   3.67e-4   4.78e-4   <1.00e-3    <10.00
   144.742     61.672      0.736   3.09e-4   4.22e-4   4.47e-4   4.08e-4   4.30e-4   4.76e-4   4.02e-4   4.65e-4   <1.00e-3    <10.00
   144.875     51.684      0.606   2.81e-4   3.30e-4   3.14e-4   3.37e-4   2.61e-4   2.80e-4   3.31e-4   4.19e-4   <1.00e-3    <10.00
   145.058      3.801      1.380   1.25e-4   1.60e-4   2.08e-4   2.26e-4   2.23e-4   3.31e-4   3.33e-4   3.14e-4    1.53e-3    <10.00
   145.088      3.529      1.284   8.14e-4   1.08e-3   1.31e-3   1.29e-3   1.23e-3   1.16e-3   1.21e-3   1.21e-3   <1.00e-3    <10.00
   145.242     55.890      1.501   5.31e-4   5.67e-4   6.16e-4   7.46e-4   7.59e-4   7.02e-4   8.87e-4   7.98e-4   <1.00e-3    <10.00
   145.390     59.803      0.968   8.61e-4   9.38e-4   1.06e-3   9.86e-4   1.01e-3   1.12e-3   6.96e-4   1.08e-3   <1.00e-3    <10.00
   145.538     52.121      1.646   7.93e-4   8.94e-4   1.04e-3   1.27e-3   1.37e-3   1.45e-3   1.68e-3   1.39e-3    3.62e-3      4.04
   145.564     52.919      1.249   1.03e-4   1.41e-4   2.41e-4   2.71e-4   2.80e-4   3.80e-4   4.27e-4   4.25e-4   <1.00e-3    <10.00
   145.693     54.056      1.166   1.91e-4   2.20e-4   2.77e-4   2.80e-4   2.69e-4   2.34e-4   5.79e-4   3.70e-4   <1.00e-3    <10.00
   145.882      5.525      0.564   4.53e-4   5.61e-4   5.79e-4   6.40e-4   5.61e-4   5.65e-4   6.47e-4   1.01e-3    3.13e-3    <10.00
   145.953     45.794      1.509   1.97e-4   2.51e-4   2.86e-4   3.51e-4   3.47e-4   3.40e-4   4.96e-4   3.87e-4   <1.00e-3    <10.00
   146.162      8.866      0.802   1.97e-4   2.61e-4   2.82e-4   2.41e-4   2.76e-4   3.89e-4   3.95e-4   4.27e-4    1.30e-2     46.64
   146.180      6.419      0.695   7.23e-4   1.16e-3   1.22e-3   1.49e-3   1.62e-3   1.78e-3   1.52e-3   1.94e-3    1.32e-3    <10.00
   146.183     53.778      1.474   1.76e-4   1.94e-4   2.08e-4   2.38e-4   2.32e-4   4.24e-4   3.89e-4   9.04e-5   <1.00e-3    <10.00
   146.417     53.539      0.780   2.37e-4   2.86e-4   2.76e-4   2.93e-4   3.11e-4   2.93e-4   4.00e-4   3.99e-4   <1.00e-3    <10.00
   146.495     56.684      2.260   1.01e-4   1.86e-4   1.93e-4   2.32e-4   2.88e-4   2.88e-4   3.49e-4   3.31e-4   <1.00e-3    <10.00
   146.497      5.313      1.199   3.55e-4   3.53e-4   4.26e-4   4.41e-4   4.17e-4   2.80e-4   4.65e-4   3.92e-4   <1.00e-3    <10.00
   146.509      0.588      0.649   1.54e-4   2.77e-4   2.91e-4   3.60e-4   3.51e-4   3.19e-4   4.19e-4   7.13e-4    2.29e-3    <10.00
   146.713     49.784      0.992   2.03e-4   2.28e-4   2.64e-4   2.80e-4   2.76e-4   3.74e-4   2.88e-4   1.65e-4   <1.00e-3    <10.00
   146.896     58.513      0.936   2.77e-4   2.87e-4   3.04e-4   2.70e-4   2.90e-4   3.08e-4   2.51e-4   3.22e-4   <1.00e-3    <10.00
   146.983     53.833      0.488   4.27e-4   6.60e-4   6.94e-4   8.25e-4   8.98e-4   9.98e-4   1.60e-3   2.81e-3    1.99e-2     28.45
   147.223      8.921      1.971   3.31e-4   4.62e-4   6.27e-4   7.67e-4   8.81e-4   9.05e-4   8.51e-4   6.83e-4    3.30e-2     70.64
   147.260     53.212      1.604   1.77e-4   2.14e-4   2.37e-4   2.82e-4   2.74e-4   3.50e-4   3.66e-4   2.64e-4   <1.00e-3    <10.00
   147.280     54.753      1.376   4.11e-4   4.44e-4   4.93e-4   5.17e-4   5.36e-4   4.78e-4   6.02e-4   4.74e-4   <1.00e-3    <10.00
   147.501     59.852      1.128   3.02e-4   3.60e-4   4.51e-4   4.58e-4   4.72e-4   4.97e-4   4.42e-4   6.78e-4   <1.00e-3    <10.00
   147.632     43.486      1.772   2.82e-4   4.36e-4   6.12e-4   1.03e-3   1.14e-3   1.42e-3   1.73e-3   1.93e-3    1.37e-3      3.13
   147.781     37.710      2.541   9.91e-5   1.81e-4   1.89e-4   1.91e-4   2.09e-4   2.82e-4   3.05e-4   3.41e-4   <1.00e-3    <10.00
   148.039     59.439      0.908   1.98e-4   2.30e-4   2.80e-4   2.67e-4   3.17e-4   5.61e-4   4.32e-4   7.26e-4   <1.00e-3    <10.00
   148.134      2.958      1.356   2.00e-4   2.77e-4   3.83e-4   4.29e-4   4.57e-4   4.73e-4   6.32e-4   4.37e-4   <1.00e-3    <10.00
   148.352     63.851      1.311   2.35e-4   2.84e-4   3.51e-4   3.68e-4   3.80e-4   3.96e-4   5.15e-4   4.39e-4   <1.00e-3    <10.00
   148.382     39.292      0.920   4.12e-4   5.32e-4   6.34e-4   6.34e-4   7.90e-4   8.53e-4   6.68e-4   9.58e-4    4.97e-3    <10.00
   148.554     44.066      1.072   1.79e-4   1.87e-4   2.20e-4   2.08e-4   1.82e-4   1.99e-4   2.12e-4   3.59e-4   <1.00e-3    <10.00
   148.868     43.960      0.465   3.66e-4   4.46e-4   4.10e-4   4.54e-4   5.15e-4   5.04e-4   6.33e-4   9.35e-4    2.30e-3    <10.00
   149.097     48.354      0.774   2.06e-4   2.78e-4   2.61e-4   2.51e-4   2.67e-4   4.17e-4   4.31e-4   4.78e-4   <1.00e-3    <10.00
   149.209     51.870      0.674   2.48e-4   3.49e-4   3.85e-4   4.52e-4   4.45e-4   4.94e-4   5.73e-4   6.62e-4    1.27e-3    <10.00
   149.409     55.383      0.896   1.86e-4   2.34e-4   3.24e-4   3.77e-4   4.43e-4   7.95e-4   9.98e-4   1.35e-3    2.80e+0    <10.00
   149.494     -0.398      0.595   4.60e-4   6.01e-4   5.47e-4   6.12e-4   5.04e-4   5.51e-4   7.26e-4   1.08e-3   <1.00e-3    <10.00
   149.508     50.759      0.745   3.93e-4   4.38e-4   4.36e-4   3.95e-4   4.05e-4   3.07e-4   3.72e-4   3.87e-4   <1.00e-3    <10.00
   149.875     63.567      1.847   3.54e-4   4.80e-4   7.52e-4   1.06e-3   1.11e-3   1.16e-3   1.07e-3   1.23e-3    1.50e-2     30.91
   149.892     43.306      0.469   1.75e-4   2.69e-4   2.94e-4   3.34e-4   3.85e-4   5.22e-4   6.46e-4   8.82e-4    2.87e-3    <10.00
   150.261     59.737      0.746   1.16e-3   1.40e-3   1.48e-3   1.49e-3   1.51e-3   1.48e-3   1.27e-3   1.54e-3   <1.00e-3    <10.00
   150.374     54.911      1.757   1.53e-3   1.52e-3   1.70e-3   1.99e-3   1.89e-3   1.59e-3   1.53e-3   1.34e-3   <1.00e-3    <10.00
   150.391     57.144      1.362   5.11e-4   5.04e-4   5.54e-4   5.79e-4   5.31e-4   4.42e-4   5.71e-4   5.17e-4   <1.00e-3    <10.00
   150.399     53.503      0.877   9.21e-5   1.09e-4   1.11e-4   9.94e-5   1.04e-4   1.92e-4   2.38e-4   2.74e-4   <1.00e-3    <10.00
   150.553     52.133      1.612   1.66e-4   2.04e-4   2.22e-4   2.51e-4   2.70e-4   3.83e-4   4.07e-4   2.60e-4   <1.00e-3    <10.00
   150.701      3.532      1.481   1.84e-4   2.48e-4   2.89e-4   3.53e-4   3.38e-4   3.69e-4   5.55e-4   3.23e-4   <1.00e-3    <10.00
   150.895      5.042      1.492   5.76e-4   6.76e-4   7.31e-4   8.34e-4   8.08e-4   7.40e-4   8.16e-4   7.71e-4   <1.00e-3    <10.00
   150.903     46.097      1.657   1.99e-4   2.35e-4   2.42e-4   2.85e-4   2.64e-4   2.99e-4   4.07e-4   2.45e-4   <1.00e-3    <10.00
   150.909     48.172      0.881   1.58e-4   1.85e-4   2.05e-4   1.85e-4   2.02e-4   2.59e-4   2.08e-4   2.50e-4   <1.00e-3    <10.00
   151.005     42.523      1.653   5.79e-4   6.86e-4   6.65e-4   7.26e-4   7.06e-4   7.56e-4   7.10e-4   6.09e-4   <1.00e-3    <10.00
   151.256     49.428      2.035   1.76e-4   2.20e-4   2.86e-4   3.45e-4   4.44e-4   3.32e-4   3.86e-4   4.44e-4    8.71e-3    <10.00
   151.307      0.675      2.554   1.74e-4   3.22e-4   3.67e-4   3.97e-4   4.55e-4   3.51e-4   4.28e-4   3.50e-4   <1.00e-3    <10.00
   151.307      2.753      1.484   6.64e-5   1.11e-4   1.69e-4   2.38e-4   2.55e-4   3.51e-4   5.11e-4   3.86e-4    2.42e-3    <10.00
   151.323     43.769      2.097   6.13e-4   7.29e-4   8.20e-4   9.39e-4   1.16e-3   1.02e-3   9.73e-4   1.30e-3   <1.00e-3    <10.00
   151.389      5.858      1.326   4.63e-4   4.93e-4   6.45e-4   6.82e-4   6.38e-4   5.30e-4   7.70e-4   5.51e-4   <1.00e-3    <10.00
   151.397      1.579      1.078   6.70e-4   7.58e-4   8.94e-4   8.84e-4   9.45e-4   8.76e-4   9.17e-4   1.03e-3    1.56e-3    <10.00
   151.415      6.608      1.981   1.73e-4   2.13e-4   2.70e-4   3.11e-4   3.57e-4   3.98e-4   3.93e-4   1.18e-4   <1.00e-3    <10.00
   151.422     57.096      2.306   1.41e-4   2.25e-4   2.28e-4   2.29e-4   2.70e-4   2.65e-4   2.23e-4   2.73e-4   <1.00e-3    <10.00
   151.662     56.625      1.426   1.49e-4   1.67e-4   1.90e-4   2.03e-4   1.96e-4   2.25e-4   3.68e-4   2.10e-4    1.02e-3      6.00
   151.799      5.536      2.143   5.34e-4   8.66e-4   1.25e-3   1.30e-3   1.56e-3   1.38e-3   1.33e-3   1.86e-3   <1.00e-3    <10.00
   151.801      4.540      0.928   4.31e-4   5.04e-4   5.86e-4   5.81e-4   6.26e-4   7.03e-4   6.74e-4   8.34e-4   <1.00e-3    <10.00
   152.031      1.747      1.329   2.20e-4   3.47e-4   5.10e-4   5.67e-4   5.44e-4   4.77e-4   6.47e-4   7.34e-4   <1.00e-3    <10.00
   152.276      2.599      1.100   5.66e-4   5.86e-4   6.97e-4   6.49e-4   5.55e-4   5.40e-4   6.88e-4   7.04e-4   <1.00e-3    <10.00
   152.431      5.498      0.942   3.53e-4   5.09e-4   6.31e-4   6.35e-4   6.66e-4   8.53e-4   5.96e-4   8.15e-4    2.51e-2    <10.00
   152.615     41.544      0.612   9.22e-4   1.15e-3   9.96e-4   9.57e-4   8.16e-4   1.02e-3   1.19e-3   1.62e-3    2.59e-1    220.65
   152.639     56.444      1.898   2.77e-4   2.65e-4   2.63e-4   3.15e-4   3.25e-4   2.58e-4   2.87e-4   3.04e-4   <1.00e-3    <10.00
   152.725     45.305      1.777   5.16e-5   1.54e-4   3.25e-4   4.70e-4   6.21e-4   8.04e-4   9.78e-4   8.86e-4    4.29e-3    <10.00
   153.184     56.552      2.270   1.16e-4   1.77e-4   1.83e-4   1.87e-4   2.30e-4   2.89e-4   2.22e-4   4.08e-4   <1.00e-3    <10.00
   153.815      1.981      1.374   4.76e-4   4.99e-4   6.46e-4   7.02e-4   6.68e-4   6.19e-4   9.61e-4   5.64e-4   <1.00e-3    <10.00
   154.346     61.608      1.512   1.56e-4   1.72e-4   1.71e-4   1.86e-4   1.84e-4   3.15e-4   2.73e-4   2.10e-4   <1.00e-3    <10.00
   154.407     59.374      0.887   1.55e-4   1.75e-4   1.74e-4   1.52e-4   1.66e-4   2.38e-4   2.93e-4   2.81e-4   <1.00e-3    <10.00
   154.450      8.947      0.925   1.28e-4   1.65e-4   1.77e-4   1.51e-4   1.64e-4   2.19e-4   2.61e-4   6.42e-4   <1.00e-3    <10.00
   154.681     61.414      1.045   3.77e-4   3.99e-4   4.60e-4   3.94e-4   3.90e-4   4.05e-4   3.41e-4   3.11e-4   <1.00e-3    <10.00
   154.818     50.766      1.307   2.31e-4   2.66e-4   3.76e-4   3.70e-4   3.82e-4   4.92e-4   5.10e-4   3.61e-4    1.87e-3    <10.00
   154.947     56.321      0.939   2.24e-4   2.57e-4   2.95e-4   2.58e-4   2.73e-4   4.26e-4   3.14e-4   4.48e-4   <1.00e-3    <10.00
   155.025      3.552      0.936   5.84e-4   7.59e-4   9.00e-4   8.48e-4   8.52e-4   1.21e-3   8.14e-4   1.07e-3   <1.00e-3    <10.00
   155.037     46.031      1.759   2.21e-4   2.69e-4   2.82e-4   3.64e-4   3.49e-4   3.82e-4   2.97e-4   3.50e-4   <1.00e-3    <10.00
   155.562      2.241      1.798   2.82e-4   3.98e-4   5.24e-4   7.30e-4   7.81e-4   7.87e-4   6.58e-4   7.88e-4   <1.00e-3    <10.00
   155.579      1.539      0.789   7.79e-4   8.48e-4   8.11e-4   7.05e-4   7.42e-4   7.60e-4   6.01e-4   8.74e-4   <1.00e-3    <10.00
   155.584     59.785      0.752   1.41e-4   1.78e-4   1.85e-4   1.50e-4   1.88e-4   2.83e-4   3.08e-4   2.46e-4   <1.00e-3    <10.00
   155.698      1.181      1.613   2.70e-4   2.95e-4   3.08e-4   3.69e-4   3.48e-4   3.67e-4   3.67e-4   1.81e-4   <1.00e-3    <10.00
   155.807     63.953      1.194   4.33e-4   4.47e-4   5.81e-4   5.99e-4   5.69e-4   5.69e-4   5.96e-4   8.28e-4    2.12e-2    <10.00
   155.956     52.364      0.955   5.35e-4   6.04e-4   6.87e-4   6.06e-4   6.08e-4   5.94e-4   5.54e-4   7.47e-4   <1.00e-3    <10.00
   155.963     62.569      1.868   2.92e-4   2.60e-4   2.61e-4   3.41e-4   3.42e-4   3.52e-4   4.51e-4   3.75e-4   <1.00e-3    <10.00
   156.239     -0.295      1.498   4.77e-4   5.03e-4   5.84e-4   6.80e-4   6.62e-4   6.88e-4   8.93e-4   4.95e-4   <1.00e-3    <10.00
   156.633      6.459      1.709   1.07e-4   1.36e-4   1.89e-4   2.72e-4   3.51e-4   5.49e-4   8.18e-4   6.12e-4   <1.00e-3    <10.00
   156.637      3.600      1.276   1.81e-4   1.72e-4   2.20e-4   2.22e-4   2.17e-4   2.60e-4   2.50e-4   3.92e-4   <1.00e-3    <10.00
   156.894      7.587      0.633   2.79e-4   3.55e-4   3.25e-4   3.14e-4   2.72e-4   3.33e-4   3.30e-4   4.35e-4   <1.00e-3    <10.00
   157.253     62.395      2.469   1.60e-4   2.50e-4   2.82e-4   2.76e-4   3.38e-4   3.39e-4   5.00e-4   6.13e-4   <1.00e-3    <10.00
   157.900     48.154      1.356   4.72e-4   6.01e-4   6.89e-4   7.00e-4   7.08e-4   5.72e-4   7.65e-4   5.58e-4   <1.00e-3    <10.00
   158.077     50.585      0.444   1.82e-4   3.08e-4   4.08e-4   5.14e-4   6.02e-4   5.48e-4   7.16e-4   9.81e-4   <1.00e-3    <10.00
   158.154     -1.103      1.262   7.27e-4   7.35e-4   8.45e-4   8.33e-4   7.69e-4   6.66e-4   6.51e-4   7.19e-4   <1.00e-3    <10.00
   158.231      8.584      0.891   1.12e-4   2.16e-4   3.04e-4   3.30e-4   4.11e-4   7.54e-4   5.22e-4   5.07e-4   <1.00e-3    <10.00
   158.302     50.314      0.661   2.22e-4   3.79e-4   4.07e-4   4.27e-4   4.24e-4   5.46e-4   4.60e-4   8.92e-4    1.88e-3    <10.00
   158.413     55.889      2.478   1.35e-4   2.69e-4   2.39e-4   2.42e-4   3.06e-4   3.29e-4   6.01e-4   6.56e-4   <1.00e-3    <10.00
   158.464     60.852      1.401   7.02e-5   9.94e-5   1.43e-4   1.85e-4   2.29e-4   2.90e-4   3.87e-4   6.88e-4    5.49e-1    <10.00
   158.864     49.974      1.423   4.58e-4   5.31e-4   6.14e-4   6.84e-4   6.80e-4   6.78e-4   8.69e-4   5.75e-4   <1.00e-3    <10.00
   158.913     54.112      1.850   9.08e-5   1.33e-4   1.99e-4   2.89e-4   2.98e-4   3.98e-4   3.31e-4   2.06e-4    1.55e-3    <10.00
   159.170     56.857      1.263   3.68e-4   4.23e-4   5.87e-4   5.64e-4   5.59e-4   5.18e-4   6.70e-4   6.15e-4    7.13e-2    <10.00
   159.332      6.507      0.884   1.02e-4   1.38e-4   1.63e-4   1.67e-4   2.60e-4   3.27e-4   3.28e-4   4.65e-4    2.94e-3    <10.00
   159.353     58.087      1.517   2.01e-4   3.30e-4   3.41e-4   3.95e-4   3.85e-4   4.07e-4   3.45e-4   3.99e-4   <1.00e-3    <10.00
   160.047     49.523      1.195   2.32e-4   2.68e-4   3.44e-4   3.70e-4   3.88e-4   4.35e-4   3.55e-4   3.59e-4   <1.00e-3    <10.00
   160.478     54.198      1.649   8.69e-5   1.20e-4   1.26e-4   1.57e-4   1.61e-4   2.35e-4   2.88e-4   2.85e-4   <1.00e-3    <10.00
   160.491     47.558      1.644   4.52e-4   4.84e-4   5.18e-4   6.24e-4   6.37e-4   6.00e-4   6.12e-4   6.62e-4   <1.00e-3    <10.00
   160.732     57.931      1.468   2.28e-4   2.54e-4   3.00e-4   3.54e-4   3.73e-4   3.00e-4   6.35e-4   4.36e-4   <1.00e-3    <10.00
   160.779      3.690      0.851   1.75e-4   2.12e-4   2.37e-4   2.38e-4   2.61e-4   3.99e-4   3.59e-4   5.22e-4   <1.00e-3    <10.00
   160.956     47.816      1.113   4.16e-4   4.41e-4   5.19e-4   5.02e-4   4.60e-4   4.39e-4   4.01e-4   5.53e-4   <1.00e-3    <10.00
   161.308     -1.046      0.969   3.59e-4   4.25e-4   4.92e-4   4.91e-4   5.27e-4   5.80e-4   5.76e-4   5.90e-4   <1.00e-3    <10.00
   161.374      1.564      0.689   2.98e-4   4.03e-4   3.84e-4   4.13e-4   3.94e-4   4.58e-4   3.80e-4   5.00e-4   <1.00e-3    <10.00
   161.655      7.889      1.375   1.69e-4   2.51e-4   3.31e-4   3.38e-4   3.32e-4   3.13e-4   4.87e-4   3.78e-4    2.20e-3    <10.00
   162.297     49.854      1.604   3.91e-4   4.63e-4   6.59e-4   8.44e-4   9.06e-4   1.10e-3   1.50e-3   1.28e-3   <1.00e-3    <10.00
   162.691     54.789      2.168   5.86e-4   7.46e-4   6.60e-4   7.26e-4   8.67e-4   7.21e-4   7.12e-4   1.09e-3   <1.00e-3    <10.00
   162.776     59.274      0.768   1.32e-4   1.83e-4   1.67e-4   1.52e-4   1.71e-4   1.92e-4   2.83e-4   4.50e-4   <1.00e-3    <10.00
   162.843      2.127      0.599   2.68e-4   4.19e-4   4.01e-4   4.68e-4   3.71e-4   4.89e-4   6.27e-4   1.06e-3   <1.00e-3    <10.00
   162.961     52.480      1.854   2.32e-4   2.37e-4   2.32e-4   2.76e-4   2.86e-4   3.31e-4   4.05e-4   3.98e-4   <1.00e-3    <10.00
   163.470     -0.981      1.570   1.10e-4   1.77e-4   2.58e-4   3.59e-4   3.74e-4   5.34e-4   7.51e-4   5.08e-4    2.40e-2    <10.00
   163.537      4.447      1.085   3.33e-4   3.82e-4   4.84e-4   4.71e-4   4.89e-4   4.74e-4   5.05e-4   6.56e-4   <1.00e-3    <10.00
   163.686     48.528      0.287   1.94e-3   1.70e-3   1.70e-3   1.48e-3   2.70e-3   1.94e-3   2.11e-3   3.17e-3    1.21e-3      0.69
   164.448     54.993      1.989   3.28e-4   3.28e-4   3.45e-4   3.95e-4   4.59e-4   4.10e-4   4.74e-4   5.07e-4   <1.00e-3    <10.00
   164.795      5.326      0.754   2.79e-4   3.63e-4   3.72e-4   3.45e-4   3.93e-4   4.73e-4   3.13e-4   8.06e-4   <1.00e-3    <10.00
   166.180      0.382      1.007   2.62e-4   2.75e-4   3.25e-4   3.04e-4   3.12e-4   4.29e-4   2.59e-4   4.91e-4   <1.00e-3    <10.00
   166.483     55.054      0.992   2.58e-4   2.94e-4   3.45e-4   3.18e-4   3.29e-4   3.35e-4   3.29e-4   3.47e-4   <1.00e-3    <10.00
   166.545     64.003      2.201   1.00e-3   1.35e-3   1.47e-3   1.53e-3   1.79e-3   1.50e-3   1.54e-3   1.75e-3   <1.00e-3    <10.00
   166.653     -1.249      1.000   5.59e-4   6.53e-4   9.16e-4   8.91e-4   9.59e-4   1.13e-3   8.73e-4   1.08e-3    2.51e-2    <10.00
   166.683     49.698      1.669   6.89e-5   1.19e-4   1.96e-4   2.72e-4   3.03e-4   4.10e-4   3.83e-4   4.30e-4   <1.00e-3    <10.00
   166.738     57.856      2.721   7.74e-5   1.69e-4   1.90e-4   2.14e-4   2.35e-4   2.10e-4   4.41e-4   3.26e-4    3.45e-2    <10.00
   166.871      0.803      1.391   3.31e-4   3.66e-4   4.80e-4   5.15e-4   4.97e-4   5.72e-4   5.00e-4   4.83e-4   <1.00e-3    <10.00
   167.013     52.054      1.762   2.67e-4   2.62e-4   2.79e-4   3.38e-4   3.61e-4   4.21e-4   2.96e-4   3.50e-4   <1.00e-3    <10.00
   167.157     10.059      0.710   1.75e-4   2.10e-4   1.88e-4   1.74e-4   1.79e-4   2.02e-4   2.96e-4   3.85e-4   <1.00e-3    <10.00
   167.257     -0.058      1.170   2.33e-4   3.04e-4   3.98e-4   4.04e-4   4.04e-4   3.71e-4   4.10e-4   4.31e-4   <1.00e-3    <10.00
   167.276     64.118      1.853   2.49e-4   2.64e-4   3.16e-4   4.36e-4   4.95e-4   6.21e-4   5.05e-4   6.38e-4    2.99e-3    <10.00
   167.285     62.812      1.559   2.66e-4   3.84e-4   4.82e-4   5.73e-4   5.99e-4   5.97e-4   7.44e-4   5.16e-4   <1.00e-3    <10.00
   167.307      4.751      0.637   1.29e-4   2.12e-4   1.89e-4   2.03e-4   1.71e-4   2.24e-4   3.98e-4   4.23e-4   <1.00e-3    <10.00
   167.350     56.954      1.129   1.35e-4   1.81e-4   2.47e-4   2.70e-4   2.57e-4   2.95e-4   3.53e-4   3.81e-4   <1.00e-3    <10.00
   167.661     48.521      2.955   1.90e-4   7.55e-4   7.77e-4   9.20e-4   9.23e-4   1.06e-3   1.21e-3   1.09e-3   <1.00e-3    <10.00
   167.809      1.343      2.162   1.41e-4   1.73e-4   1.77e-4   2.23e-4   2.88e-4   2.20e-4   3.62e-4   5.20e-4    2.16e-2    121.67
   168.273     49.692      1.090   1.83e-4   2.47e-4   3.25e-4   3.23e-4   3.02e-4   2.41e-4   4.38e-4   4.38e-4   <1.00e-3    <10.00
   168.294     -0.378      1.117   2.52e-4   2.74e-4   3.07e-4   3.04e-4   2.92e-4   2.90e-4   3.38e-4   5.27e-4    1.71e-3    <10.00
   168.346      4.466      1.776   2.05e-4   2.00e-4   2.04e-4   2.70e-4   2.87e-4   3.85e-4   4.01e-4   3.21e-4   <1.00e-3    <10.00
   168.442      9.163      0.981   2.48e-4   2.93e-4   3.53e-4   3.06e-4   3.26e-4   4.15e-4   3.81e-4   5.62e-4   <1.00e-3    <10.00
   168.782      2.633      0.567   4.63e-4   5.82e-4   5.00e-4   5.42e-4   4.68e-4   4.85e-4   6.24e-4   9.64e-4    2.04e-3    <10.00
   169.167     49.156      1.340   1.06e-4   1.08e-4   1.45e-4   1.53e-4   1.46e-4   2.09e-4   3.00e-4   2.05e-4   <1.00e-3    <10.00
   169.813     48.399      0.437   5.12e-4   6.05e-4   4.81e-4   4.96e-4   5.98e-4   4.85e-4   6.67e-4   7.70e-4   <1.00e-3    <10.00
   169.891      3.396      1.199   1.72e-4   2.41e-4   3.68e-4   4.14e-4   4.08e-4   5.13e-4   4.86e-4   6.10e-4   <1.00e-3    <10.00
   169.983     56.486      0.723   2.53e-4   3.13e-4   3.15e-4   2.96e-4   3.08e-4   2.89e-4   3.15e-4   5.06e-4   <1.00e-3    <10.00
   170.021      4.223      0.545   4.14e-4   5.26e-4   4.89e-4   5.48e-4   4.74e-4   4.18e-4   4.71e-4   8.76e-4   <1.00e-3    <10.00
   170.298      3.550      0.867   2.57e-4   3.10e-4   3.06e-4   2.69e-4   2.96e-4   4.13e-4   2.53e-4   4.83e-4   <1.00e-3    <10.00
   170.339     60.673      1.357   4.48e-4   5.11e-4   6.34e-4   6.73e-4   6.40e-4   5.94e-4   8.03e-4   4.96e-4   <1.00e-3    <10.00
   170.653     58.492      1.599   3.06e-4   3.44e-4   3.38e-4   3.81e-4   3.42e-4   3.32e-4   3.27e-4   2.15e-4   <1.00e-3    <10.00
   170.823      5.301      1.000   5.64e-4   6.77e-4   7.15e-4   6.81e-4   7.11e-4   8.12e-4   6.18e-4   1.06e-3   <1.00e-3    <10.00
   170.836      1.630      1.469   1.26e-3   1.47e-3   1.83e-3   2.12e-3   2.13e-3   2.15e-3   2.85e-3   2.12e-3   <1.00e-3    <10.00
   170.924      1.349      1.250   4.26e-4   4.57e-4   5.24e-4   5.00e-4   4.62e-4   3.29e-4   4.30e-4   3.86e-4   <1.00e-3    <10.00
   171.265     47.992      2.276   1.61e-4   2.30e-4   2.35e-4   2.39e-4   2.77e-4   3.24e-4   1.87e-4   3.59e-4   <1.00e-3    <10.00
   171.458     51.226      2.484   1.56e-4   2.42e-4   2.65e-4   2.58e-4   3.10e-4   3.34e-4   3.60e-4   3.54e-4   <1.00e-3    <10.00
   171.474     59.173      0.852   6.44e-4   7.74e-4   8.40e-4   7.86e-4   8.38e-4   8.53e-4   6.87e-4   9.01e-4   <1.00e-3    <10.00
   171.765     61.397      0.759   1.24e-4   1.74e-4   1.95e-4   2.40e-4   3.22e-4   4.90e-4   3.21e-4   5.82e-4   <1.00e-3    <10.00
   171.782      3.974      0.545   5.07e-4   5.62e-4   4.72e-4   4.81e-4   4.20e-4   3.51e-4   3.86e-4   7.11e-4   <1.00e-3    <10.00
   171.981     10.644      0.637   4.64e-4   5.29e-4   4.69e-4   4.87e-4   4.51e-4   4.05e-4   4.90e-4   5.82e-4   <1.00e-3    <10.00
   172.309      9.866      1.519   3.15e-4   3.47e-4   4.53e-4   5.68e-4   5.62e-4   6.36e-4   8.52e-4   7.00e-4    1.95e-1    <10.00
   173.190      0.574      1.223   1.70e-4   2.55e-4   3.97e-4   4.89e-4   6.58e-4   1.47e-3   2.11e-3   2.46e-3    4.69e-1    <10.00
   173.376     10.873      0.510   1.16e-3   1.49e-3   1.27e-3   1.28e-3   1.23e-3   8.90e-4   1.13e-3   1.56e-3   <1.00e-3    <10.00
   173.379     56.762      0.760   2.18e-4   2.86e-4   2.82e-4   2.76e-4   2.96e-4   2.52e-4   3.46e-4   4.31e-4   <1.00e-3    <10.00
   173.644     63.613      1.019   1.68e-4   2.54e-4   3.25e-4   3.52e-4   4.09e-4   3.65e-4   4.97e-4   5.18e-4   <1.00e-3    <10.00
   173.741     58.552      1.439   2.15e-4   2.03e-4   2.41e-4   2.74e-4   2.83e-4   2.70e-4   2.13e-4   4.39e-4   <1.00e-3    <10.00
   174.063     10.575      0.523   9.04e-4   1.07e-3   9.75e-4   1.05e-3   9.07e-4   9.88e-4   1.07e-3   1.62e-3   <1.00e-3    <10.00
   174.065     -1.462      1.064   3.42e-4   3.80e-4   4.52e-4   4.40e-4   4.11e-4   3.37e-4   4.10e-4   4.51e-4   <1.00e-3    <10.00
   174.116     55.309      0.572   2.70e-4   3.75e-4   2.66e-4   2.60e-4   2.41e-4   2.84e-4   3.42e-4   4.08e-4   <1.00e-3    <10.00
   174.442     63.029      0.900   2.57e-4   3.50e-4   4.10e-4   3.86e-4   4.28e-4   6.21e-4   4.70e-4   5.64e-4   <1.00e-3    <10.00
   174.457      0.460      0.804   3.84e-4   4.47e-4   4.48e-4   4.71e-4   5.04e-4   5.70e-4   5.82e-4   7.65e-4   <1.00e-3    <10.00
   174.502     -3.197      2.402   1.49e-4   2.49e-4   2.62e-4   2.72e-4   3.14e-4   3.36e-4   2.26e-4   3.60e-4   <1.00e-3    <10.00
   174.622      4.017      1.565   3.59e-4   4.47e-4   5.25e-4   6.64e-4   6.39e-4   5.87e-4   8.61e-4   4.39e-4   <1.00e-3    <10.00
   175.281     52.472      1.263   3.75e-4   5.06e-4   6.34e-4   6.36e-4   6.15e-4   5.18e-4   5.43e-4   5.79e-4    1.18e-3    <10.00
   175.298     -1.719      1.266   1.49e-4   2.15e-4   3.07e-4   3.16e-4   3.35e-4   4.26e-4   3.52e-4   4.08e-4   <1.00e-3    <10.00
   175.311     -3.440      0.756   2.23e-4   3.08e-4   3.37e-4   3.38e-4   3.53e-4   4.36e-4   5.58e-4   7.30e-4   <1.00e-3    <10.00
   176.052     -1.582      1.394   6.40e-4   6.65e-4   7.48e-4   7.82e-4   7.35e-4   7.51e-4   8.18e-4   7.86e-4   <1.00e-3    <10.00
   176.393     49.600      2.984   2.33e-5   1.07e-4   1.46e-4   1.60e-4   1.97e-4   3.15e-4   3.31e-4   3.80e-4   <1.00e-3    <10.00
   176.695      1.934      2.650   6.86e-5   1.75e-4   2.02e-4   2.59e-4   3.50e-4   3.21e-4   4.29e-4   5.48e-4    1.64e-2    <10.00
   176.928     50.000      0.906   2.70e-4   2.95e-4   3.01e-4   2.54e-4   2.66e-4   2.68e-4   4.23e-4   3.54e-4   <1.00e-3    <10.00
   177.001     10.710      1.935   1.96e-4   1.81e-4   1.81e-4   2.27e-4   2.40e-4   3.28e-4   2.94e-4   3.95e-4    4.34e-3     23.42
   177.236     52.907      1.633   5.44e-4   6.50e-4   9.05e-4   1.16e-3   1.25e-3   1.14e-3   1.61e-3   1.22e-3    9.56e-2    <10.00
   177.611      1.991      0.582   2.14e-4   2.74e-4   2.51e-4   2.76e-4   2.46e-4   3.87e-4   4.06e-4   6.45e-4   <1.00e-3    <10.00
   177.683     -0.398      1.976   5.71e-4   5.63e-4   5.91e-4   7.08e-4   7.81e-4   7.24e-4   6.50e-4   7.95e-4    2.81e+0   4940.21
   177.835     54.626      0.975   1.78e-3   1.94e-3   2.20e-3   2.07e-3   2.35e-3   2.54e-3   2.17e-3   3.03e-3    4.30e-3    <10.00
   178.172     59.183      0.714   2.14e-4   2.48e-4   2.08e-4   1.77e-4   1.69e-4   2.55e-4   2.84e-4   3.69e-4   <1.00e-3    <10.00
   178.552     -0.031      0.730   3.75e-4   4.52e-4   4.37e-4   4.28e-4   4.32e-4   4.55e-4   4.12e-4   6.53e-4   <1.00e-3    <10.00
   178.811     56.552      0.730   1.98e-4   2.50e-4   2.13e-4   1.70e-4   1.99e-4   2.80e-4   3.60e-4   4.33e-4   <1.00e-3    <10.00
   179.215      5.060      1.299   3.64e-4   4.42e-4   6.16e-4   6.23e-4   6.19e-4   7.37e-4   8.05e-4   6.26e-4    1.11e-2     24.66
   179.379      4.684      1.871   6.24e-4   5.98e-4   5.76e-4   7.67e-4   7.80e-4   7.33e-4   7.08e-4   8.53e-4   <1.00e-3    <10.00
   179.493      1.774      1.364   2.13e-4   3.08e-4   3.92e-4   4.15e-4   4.32e-4   5.02e-4   5.11e-4   4.89e-4   <1.00e-3    <10.00
   179.531      3.267      0.837   1.06e-4   1.62e-4   2.02e-4   2.10e-4   2.38e-4   2.81e-4   2.27e-4   2.33e-4   <1.00e-3    <10.00
   179.921     -0.056      0.689   1.41e-4   1.98e-4   2.07e-4   2.18e-4   2.18e-4   2.19e-4   3.34e-4   4.60e-4   <1.00e-3    <10.00
   179.937      1.202      2.000   1.65e-4   3.57e-4   4.64e-4   5.86e-4   7.34e-4   5.50e-4   7.96e-4   8.20e-4    2.66e-1    <10.00
   180.364      9.011      1.016   6.06e-4   7.41e-4   8.92e-4   8.57e-4   8.07e-4   1.03e-3   9.00e-4   1.01e-3    2.01e-2    <10.00
   180.880     -1.687      1.832   1.26e-4   1.81e-4   2.14e-4   2.64e-4   2.82e-4   2.28e-4   3.40e-4   2.59e-4    1.18e-2    <10.00
   180.897     -1.904      1.777   2.33e-4   2.35e-4   2.51e-4   3.14e-4   3.23e-4   3.55e-4   2.23e-4   5.90e-4   <1.00e-3    <10.00
   181.607     10.442      1.333   2.15e-4   2.81e-4   3.81e-4   4.15e-4   4.24e-4   3.89e-4   4.98e-4   5.70e-4   <1.00e-3    <10.00
   181.633     53.580      1.186   1.71e-4   1.73e-4   2.13e-4   2.09e-4   1.76e-4   2.88e-4   1.75e-4   3.92e-4   <1.00e-3    <10.00
   181.845      9.310      1.567   2.57e-4   3.43e-4   3.52e-4   4.24e-4   3.98e-4   3.86e-4   4.88e-4   3.29e-4   <1.00e-3    <10.00
   181.857     -2.507      0.864   1.50e-4   1.88e-4   2.08e-4   1.97e-4   2.02e-4   2.51e-4   2.64e-4   2.96e-4   <1.00e-3    <10.00
   182.011     63.058      2.560   2.41e-4   4.16e-4   4.25e-4   4.93e-4   5.81e-4   6.28e-4   5.65e-4   5.62e-4   <1.00e-3    <10.00
   182.056      2.504      1.179   6.82e-4   9.38e-4   1.24e-3   1.24e-3   1.30e-3   1.16e-3   1.23e-3   1.07e-3   <1.00e-3    <10.00
   182.312      4.312      1.431   2.23e-4   2.56e-4   3.59e-4   4.10e-4   4.15e-4   3.47e-4   6.93e-4   4.72e-4   <1.00e-3    <10.00
   182.623     54.185      1.459   2.58e-4   3.39e-4   3.69e-4   4.12e-4   3.94e-4   3.93e-4   4.49e-4   3.64e-4   <1.00e-3    <10.00
   183.556      5.382      0.897   3.05e-4   4.40e-4   5.60e-4   5.71e-4   6.35e-4   9.35e-4   6.83e-4   1.02e-3    4.18e-3    <10.00
   183.596      2.715      2.223   2.19e-4   3.34e-4   4.05e-4   4.27e-4   4.72e-4   4.53e-4   4.79e-4   5.61e-4    4.38e-2    <10.00
   183.958     -0.576      2.707   9.47e-5   3.81e-4   4.32e-4   5.12e-4   6.42e-4   7.53e-4   7.89e-4   7.86e-4   <1.00e-3    <10.00
   184.324     -2.798      1.683   1.25e-4   1.84e-4   2.67e-4   3.12e-4   3.15e-4   2.44e-4   3.07e-4   3.43e-4   <1.00e-3    <10.00
   184.403     51.920      2.225   3.14e-4   4.23e-4   4.02e-4   4.53e-4   5.80e-4   5.90e-4   6.88e-4   1.09e-3    7.85e-2    <10.00
   184.420     49.522      0.731   3.31e-4   5.16e-4   4.97e-4   4.57e-4   5.27e-4   6.94e-4   4.56e-4   9.13e-4   <1.00e-3    <10.00
   184.609     11.085      1.400   6.18e-4   6.67e-4   7.31e-4   7.33e-4   6.79e-4   4.68e-4   8.98e-4   6.94e-4    1.20e-1    <10.00
   184.671     50.260      1.455   5.68e-4   5.86e-4   6.67e-4   7.26e-4   6.70e-4   6.43e-4   9.60e-4   5.72e-4   <1.00e-3    <10.00
   184.710     10.265      0.542   4.05e-4   4.74e-4   4.44e-4   4.79e-4   4.22e-4   3.27e-4   4.65e-4   6.65e-4   <1.00e-3    <10.00
   184.878     49.681      2.698   3.01e-4   5.61e-4   6.45e-4   7.19e-4   7.73e-4   8.06e-4   8.28e-4   7.69e-4    1.98e-3    <10.00
   184.918     -1.002      1.575   5.55e-4   7.00e-4   7.35e-4   8.58e-4   8.52e-4   9.08e-4   9.57e-4   7.64e-4    1.09e-3    <10.00
   185.065     46.134      2.465   1.54e-4   2.40e-4   2.31e-4   2.28e-4   2.67e-4   1.94e-4   3.60e-4   2.51e-4   <1.00e-3    <10.00
   185.164      0.074      2.047   3.89e-4   4.21e-4   4.44e-4   5.01e-4   5.88e-4   4.55e-4   3.97e-4   5.97e-4   <1.00e-3    <10.00
   185.314     -2.048      0.785   3.11e-4   3.68e-4   3.66e-4   3.05e-4   3.26e-4   3.93e-4   3.31e-4   4.28e-4   <1.00e-3    <10.00
   185.353      1.091      1.522   1.19e-4   1.85e-4   3.06e-4   3.88e-4   3.67e-4   4.48e-4   5.66e-4   5.66e-4   <1.00e-3    <10.00
   186.121     51.632      1.730   1.14e-4   1.34e-4   1.43e-4   1.86e-4   1.84e-4   3.02e-4   3.51e-4   5.55e-4   <1.00e-3    <10.00
   186.214     61.630      0.925   7.47e-5   1.07e-4   1.38e-4   1.21e-4   1.43e-4   1.89e-4   2.96e-4   3.18e-4   <1.00e-3    <10.00
   186.355     45.998      1.652   4.35e-4   4.99e-4   5.58e-4   6.73e-4   6.78e-4   6.96e-4   8.10e-4   7.26e-4   <1.00e-3    <10.00
   186.717     -0.200      1.175   1.35e-4   1.85e-4   2.64e-4   2.98e-4   3.00e-4   2.67e-4   2.96e-4   3.41e-4   <1.00e-3    <10.00
   187.201     -1.071      2.655   4.94e-5   1.80e-4   1.89e-4   2.47e-4   3.45e-4   4.31e-4   6.88e-4   7.55e-4    2.94e-2    <10.00
   187.404     55.104      1.444   5.52e-4   6.19e-4   8.12e-4   1.01e-3   1.02e-3   1.07e-3   1.40e-3   1.01e-3   <1.00e-3    <10.00
   187.780      2.957      0.745   2.37e-4   2.78e-4   2.50e-4   2.14e-4   2.25e-4   2.94e-4   2.34e-4   4.02e-4   <1.00e-3    <10.00
   188.000     -2.401      1.043   4.41e-4   5.61e-4   7.32e-4   7.10e-4   6.79e-4   9.53e-4   6.55e-4   9.39e-4    1.04e+0   1818.97
   188.164     10.434      2.420   8.85e-5   1.60e-4   1.59e-4   1.73e-4   2.07e-4   2.07e-4   3.17e-4   4.59e-4   <1.00e-3    <10.00
   188.229     55.690      1.987   1.86e-4   1.53e-4   1.57e-4   1.97e-4   2.44e-4   2.45e-4   2.74e-4   2.88e-4   <1.00e-3    <10.00
   188.324     10.594      1.378   5.52e-4   5.84e-4   6.49e-4   6.50e-4   6.21e-4   6.64e-4   7.93e-4   5.20e-4   <1.00e-3    <10.00
   188.357      9.523      0.414   1.07e-3   1.14e-3   1.05e-3   1.11e-3   1.40e-3   8.73e-4   1.26e-3   1.68e-3   <1.00e-3    <10.00
   188.560     -1.332      1.014   2.07e-4   2.58e-4   2.75e-4   2.50e-4   2.70e-4   3.04e-4   1.64e-4   4.08e-4   <1.00e-3    <10.00
   188.562     62.444      1.327   3.92e-4   4.14e-4   4.97e-4   5.40e-4   5.51e-4   4.37e-4   6.81e-4   5.34e-4   <1.00e-3    <10.00
   188.676      5.357      1.549   4.07e-4   4.93e-4   5.11e-4   6.01e-4   5.63e-4   4.39e-4   6.63e-4   4.46e-4   <1.00e-3    <10.00
   188.956     59.174      2.824   2.33e-4   5.79e-4   6.27e-4   7.68e-4   9.08e-4   1.18e-3   1.53e-3   1.63e-3   <1.00e-3    <10.00
   189.160      3.047      0.945   5.76e-4   6.96e-4   8.16e-4   7.85e-4   7.80e-4   1.04e-3   7.13e-4   9.42e-4   <1.00e-3    <10.00
   189.166     52.812      1.295   5.47e-4   6.09e-4   6.93e-4   6.85e-4   6.37e-4   5.21e-4   6.26e-4   6.98e-4   <1.00e-3    <10.00
   189.206      5.006      1.926   2.91e-4   3.04e-4   3.06e-4   3.43e-4   3.54e-4   4.34e-4   3.26e-4   3.57e-4   <1.00e-3    <10.00
   189.816      8.778      0.505   3.26e-4   4.06e-4   3.99e-4   4.32e-4   3.94e-4   4.42e-4   4.73e-4   8.24e-4   <1.00e-3    <10.00
   190.050     -2.941      1.711   1.47e-4   1.54e-4   1.50e-4   1.92e-4   2.09e-4   1.94e-4   2.41e-4   5.10e-4   <1.00e-3    <10.00
   190.285      0.382      1.359   2.42e-4   2.64e-4   3.43e-4   3.59e-4   3.41e-4   3.66e-4   4.43e-4   2.89e-4   <1.00e-3    <10.00
   190.326     62.768      1.650   2.59e-4   2.92e-4   2.93e-4   3.77e-4   3.25e-4   2.30e-4   5.11e-4   3.84e-4   <1.00e-3    <10.00
   190.489     -2.792      1.238   3.86e-4   4.24e-4   5.10e-4   4.92e-4   4.37e-4   4.67e-4   2.66e-4   4.18e-4   <1.00e-3    <10.00
   190.511      0.208      1.213   2.96e-4   4.08e-4   5.97e-4   6.66e-4   6.87e-4   7.15e-4   7.98e-4   7.30e-4   <1.00e-3    <10.00
   190.696      2.138      0.790   2.24e-4   3.38e-4   3.77e-4   3.78e-4   4.31e-4   4.95e-4   4.78e-4   7.48e-4    1.16e-2    <10.00
   191.082     63.082      0.824   3.03e-4   4.04e-4   4.47e-4   4.34e-4   4.78e-4   6.97e-4   3.72e-4   5.10e-4   <1.00e-3    <10.00
   191.330     55.158      0.857   2.26e-4   2.98e-4   3.04e-4   2.66e-4   2.84e-4   3.07e-4   3.08e-4   3.57e-4   <1.00e-3    <10.00
   191.352     -0.161      2.084   2.21e-4   2.17e-4   2.43e-4   2.78e-4   3.36e-4   3.42e-4   2.24e-4   4.43e-4   <1.00e-3    <10.00
   191.555     -0.709      0.649   5.66e-4   6.86e-4   6.14e-4   6.72e-4   6.34e-4   6.18e-4   7.16e-4   1.05e-3    1.85e-3    <10.00
   192.230     59.837      1.739   3.73e-4   3.96e-4   4.06e-4   5.09e-4   5.29e-4   4.82e-4   3.58e-4   4.89e-4   <1.00e-3    <10.00
   192.455     -1.569      1.738   1.22e-4   1.35e-4   1.49e-4   2.06e-4   2.20e-4   3.60e-4   2.74e-4   3.87e-4   <1.00e-3    <10.00
   192.742     57.156      0.906   1.98e-4   2.32e-4   2.77e-4   2.69e-4   3.00e-4   3.20e-4   4.49e-4   5.32e-4   <1.00e-3    <10.00
   192.918      0.036      0.879   1.90e-4   2.71e-4   3.47e-4   3.70e-4   4.20e-4   5.18e-4   4.11e-4   4.65e-4   <1.00e-3    <10.00
   193.069      5.460      1.897   3.33e-4   3.54e-4   4.20e-4   5.91e-4   6.48e-4   8.01e-4   7.57e-4   5.70e-4   <1.00e-3    <10.00
   193.652      5.622      0.512   6.48e-4   7.90e-4   6.30e-4   6.76e-4   6.66e-4   8.05e-4   1.03e-3   1.43e-3   <1.00e-3    <10.00
   193.832      1.737      0.343   1.55e-3   1.50e-3   1.38e-3   1.09e-3   2.18e-3   1.13e-3   1.44e-3   2.66e-3    1.35e-3    <10.00
   194.250      4.460      1.025   1.10e-3   1.29e-3   1.48e-3   1.44e-3   1.55e-3   1.60e-3   1.48e-3   1.74e-3   <1.00e-3    <10.00
   194.318     51.299      0.519   2.23e-4   3.04e-4   2.80e-4   3.09e-4   3.19e-4   3.15e-4   5.38e-4   4.62e-4   <1.00e-3    <10.00
   194.331      0.839      1.520   2.72e-4   3.37e-4   4.19e-4   5.20e-4   5.11e-4   6.32e-4   8.16e-4   5.96e-4    1.70e-3      5.01
   195.318      3.240      2.103   1.13e-4   1.34e-4   2.04e-4   2.61e-4   3.16e-4   2.50e-4   3.30e-4   4.33e-4   <1.00e-3    <10.00
   195.779      4.627      1.872   3.12e-4   3.58e-4   3.49e-4   4.21e-4   4.38e-4   3.86e-4   4.18e-4   3.93e-4   <1.00e-3    <10.00
   196.345     51.278      0.785   3.74e-4   4.26e-4   4.84e-4   5.02e-4   5.39e-4   5.32e-4   6.13e-4   6.99e-4    8.39e-2    189.42
   196.435     53.027      0.865   5.65e-4   6.55e-4   6.65e-4   5.99e-4   6.44e-4   8.99e-4   7.16e-4   9.54e-4   <1.00e-3    <10.00
   196.508     58.056      0.444   4.04e-4   4.29e-4   3.88e-4   3.85e-4   4.19e-4   7.18e-4   1.15e-3   2.11e-3   <1.00e-3    <10.00
   196.871     53.598      0.805   2.64e-4   3.99e-4   3.96e-4   3.93e-4   4.16e-4   5.39e-4   3.38e-4   3.88e-4    1.47e-3    <10.00
   196.976      0.739      0.762   2.90e-4   3.65e-4   3.68e-4   3.40e-4   3.67e-4   3.89e-4   2.26e-4   5.62e-4   <1.00e-3    <10.00
   197.064      2.237      0.771   3.52e-4   5.01e-4   5.43e-4   5.20e-4   5.89e-4   6.28e-4   5.12e-4   9.14e-4   <1.00e-3    <10.00
   197.279     -2.488      0.832   4.77e-4   5.89e-4   6.54e-4   6.01e-4   6.60e-4   8.19e-4   6.86e-4   7.51e-4   <1.00e-3    <10.00
   197.470      1.331      0.547   2.72e-4   3.58e-4   3.65e-4   4.34e-4   4.33e-4   6.10e-4   6.55e-4   8.88e-4   <1.00e-3    <10.00
   198.018     49.776      1.132   3.05e-4   3.47e-4   4.23e-4   4.14e-4   3.70e-4   3.11e-4   3.17e-4   3.44e-4   <1.00e-3    <10.00
   198.887     49.231      1.312   1.26e-4   1.86e-4   2.39e-4   2.55e-4   2.58e-4   3.13e-4   2.72e-4   2.89e-4   <1.00e-3    <10.00
   199.127      0.857      2.403   1.06e-4   1.94e-4   1.98e-4   2.10e-4   2.72e-4   3.70e-4   3.12e-4   6.12e-4    2.66e-3    <10.00
   199.200     -0.409      1.748   1.65e-4   1.84e-4   1.98e-4   2.42e-4   2.39e-4   2.84e-4   2.24e-4   3.19e-4   <1.00e-3    <10.00
   199.309      1.004      2.698   4.60e-5   1.61e-4   1.92e-4   2.09e-4   2.47e-4   3.66e-4   4.43e-4   5.77e-4   <1.00e-3    <10.00
   199.360     58.905      1.215   1.70e-4   1.73e-4   1.94e-4   1.84e-4   1.62e-4   1.62e-4   2.13e-4   2.55e-4   <1.00e-3    <10.00
   199.424     57.514      2.210   1.08e-4   1.52e-4   1.59e-4   1.84e-4   2.21e-4   3.62e-4   3.24e-4   3.70e-4   <1.00e-3    <10.00
   199.630     48.253      0.956   2.72e-4   5.08e-4   6.82e-4   7.01e-4   9.03e-4   1.24e-3   1.09e-3   1.23e-3    1.66e-3    <10.00
   199.732     53.202      2.321   1.11e-4   1.89e-4   2.17e-4   2.24e-4   2.68e-4   2.32e-4   3.41e-4   3.53e-4   <1.00e-3    <10.00
   199.802     53.789      3.091   3.28e-5   1.98e-4   2.70e-4   3.30e-4   3.54e-4   5.68e-4   5.48e-4   4.98e-4   <1.00e-3    <10.00
   199.927     55.376      0.873   1.90e-4   2.21e-4   2.46e-4   2.39e-4   2.61e-4   3.34e-4   2.36e-4   3.12e-4   <1.00e-3    <10.00
   200.335     57.717      1.774   5.12e-4   5.38e-4   5.56e-4   6.83e-4   6.73e-4   5.17e-4   6.19e-4   6.22e-4   <1.00e-3    <10.00
   200.469     56.016      2.001   1.75e-4   1.82e-4   1.85e-4   2.00e-4   2.28e-4   2.08e-4   2.34e-4   1.91e-4   <1.00e-3    <10.00
   200.616     56.812      1.253   1.50e-4   1.78e-4   2.11e-4   2.25e-4   2.03e-4   2.30e-4   2.74e-4   2.70e-4   <1.00e-3    <10.00
   200.987      4.847      2.042   5.13e-4   4.97e-4   5.21e-4   5.61e-4   6.53e-4   5.23e-4   4.95e-4   7.61e-4   <1.00e-3    <10.00
   201.248      5.148      1.427   4.42e-4   4.96e-4   5.27e-4   5.74e-4   5.71e-4   5.50e-4   7.47e-4   6.54e-4   <1.00e-3    <10.00
   201.902      3.525      1.594   4.15e-4   6.28e-4   7.61e-4   9.66e-4   9.64e-4   8.96e-4   1.14e-3   7.60e-4   <1.00e-3    <10.00
   201.960     54.866      1.570   1.71e-4   2.79e-4   3.97e-4   5.38e-4   5.53e-4   6.26e-4   5.43e-4   5.99e-4   <1.00e-3    <10.00
   202.289     48.019      0.928   7.00e-4   9.32e-4   1.03e-3   9.31e-4   1.02e-3   8.27e-4   7.16e-4   9.34e-4    2.95e-2    <10.00
   202.816      5.356      1.779   4.47e-4   5.05e-4   4.87e-4   5.10e-4   4.66e-4   4.07e-4   2.22e-4   1.92e-4    4.65e-2     91.22
   203.617     -1.397      1.876   1.32e-4   2.11e-4   4.35e-4   6.72e-4   7.17e-4   7.24e-4   9.41e-4   8.39e-4    3.61e-3    <10.00
   203.641      3.929      2.582   1.27e-4   2.33e-4   2.13e-4   2.15e-4   2.69e-4   3.64e-4   3.67e-4   5.64e-4   <1.00e-3    <10.00
   203.800      2.886      1.850   2.90e-4   2.50e-4   2.59e-4   3.39e-4   3.53e-4   5.13e-4   4.13e-4   6.34e-4    1.05e-1    <10.00
   203.847     49.110      2.812   7.22e-5   2.41e-4   3.22e-4   4.58e-4   5.86e-4   7.96e-4   7.24e-4   6.63e-4   <1.00e-3    <10.00
   203.895      1.302      1.571   1.95e-4   2.25e-4   2.61e-4   3.46e-4   3.78e-4   5.03e-4   6.52e-4   5.02e-4   <1.00e-3    <10.00
   204.164      2.697      1.360   1.79e-4   2.22e-4   2.70e-4   2.98e-4   2.86e-4   3.26e-4   3.74e-4   4.30e-4   <1.00e-3    <10.00
   205.318      4.815      0.930   1.92e-4   1.96e-4   2.09e-4   2.12e-4   2.40e-4   2.88e-4   3.19e-4   4.84e-4   <1.00e-3    <10.00
   205.531      4.284      0.572   2.79e-4   3.80e-4   3.38e-4   3.79e-4   3.44e-4   3.75e-4   5.07e-4   7.06e-4    2.97e-3    <10.00
   205.550     60.257      2.399   1.45e-4   2.61e-4   2.56e-4   2.56e-4   3.24e-4   3.92e-4   5.22e-4   8.56e-4    2.09e-3    <10.00
   205.713     47.941      1.666   3.82e-4   4.68e-4   5.10e-4   6.25e-4   6.22e-4   5.54e-4   7.07e-4   8.11e-4   <1.00e-3    <10.00
   205.870     57.363      3.034   4.96e-5   2.75e-4   3.01e-4   2.82e-4   3.24e-4   3.79e-4   5.43e-4   5.62e-4    4.63e-2    <10.00
   206.449     -0.390      1.095   2.56e-4   3.14e-4   4.11e-4   4.03e-4   3.97e-4   3.88e-4   4.47e-4   6.16e-4   <1.00e-3    <10.00
   206.505     58.972      1.657   1.47e-4   2.47e-4   3.02e-4   3.39e-4   3.38e-4   2.90e-4   3.71e-4   4.00e-4   <1.00e-3    <10.00
   206.831     59.042      0.766   1.91e-3   2.24e-3   2.27e-3   2.12e-3   2.11e-3   1.42e-3   1.18e-3   1.53e-3   <1.00e-3    <10.00
   206.845     46.908      2.933   1.87e-5   1.58e-4   2.43e-4   3.34e-4   3.79e-4   4.51e-4   5.04e-4   5.66e-4   <1.00e-3    <10.00
   206.952      4.751      1.496   1.58e-4   2.20e-4   2.42e-4   2.71e-4   2.58e-4   3.46e-4   3.85e-4   3.45e-4   <1.00e-3    <10.00
   207.138     61.621      1.527   2.08e-4   2.67e-4   3.12e-4   3.84e-4   3.81e-4   3.10e-4   5.89e-4   3.38e-4   <1.00e-3    <10.00
   207.230     -3.362      2.099   4.03e-4   4.20e-4   4.57e-4   4.77e-4   5.75e-4   5.76e-4   4.26e-4   6.07e-4   <1.00e-3    <10.00
   207.308     47.464      0.957   9.78e-5   1.50e-4   2.19e-4   2.39e-4   2.64e-4   2.75e-4   4.40e-4   3.49e-4   <1.00e-3    <10.00
   207.370     -3.113      1.722   3.33e-4   3.32e-4   3.51e-4   4.54e-4   4.84e-4   3.44e-4   4.57e-4   4.53e-4   <1.00e-3    <10.00
   207.452     -1.106      0.600   7.35e-4   1.12e-3   1.17e-3   1.40e-3   1.29e-3   1.42e-3   1.44e-3   1.36e-3    1.83e-3      1.61
   207.686     -1.150      1.476   1.99e-4   2.24e-4   2.80e-4   3.27e-4   3.24e-4   2.56e-4   3.52e-4   3.94e-4   <1.00e-3    <10.00
   207.686     57.279      2.905   1.01e-4   3.97e-4   4.92e-4   6.29e-4   6.81e-4   6.64e-4   7.40e-4   5.26e-4   <1.00e-3    <10.00
   208.199     -1.056      0.992   1.36e-4   1.65e-4   2.18e-4   2.13e-4   2.07e-4   4.25e-4   3.87e-4   2.75e-4   <1.00e-3    <10.00
   208.424     43.181      1.114   3.83e-4   4.54e-4   5.01e-4   5.03e-4   5.00e-4   4.10e-4   4.24e-4   3.94e-4    2.31e-2    <10.00
   208.472     47.121      1.112   5.65e-4   6.02e-4   6.75e-4   6.32e-4   5.92e-4   4.83e-4   4.78e-4   5.65e-4   <1.00e-3    <10.00
   208.605     -0.233      1.512   7.07e-4   7.88e-4   8.39e-4   9.62e-4   9.39e-4   9.74e-4   1.03e-3   7.29e-4    2.61e-2     32.92
   209.359      4.595      1.232   4.94e-4   5.09e-4   6.26e-4   6.60e-4   6.20e-4   6.15e-4   5.61e-4   6.10e-4   <1.00e-3    <10.00
   209.579     43.324      2.464   1.08e-4   1.75e-4   1.87e-4   1.88e-4   2.40e-4   3.08e-4   3.76e-4   5.34e-4   <1.00e-3    <10.00
   209.600      2.229      0.957   1.73e-3   1.84e-3   1.99e-3   1.89e-3   2.01e-3   2.02e-3   1.48e-3   1.72e-3   <1.00e-3    <10.00
   209.632      5.090      2.448   3.22e-4   5.42e-4   5.32e-4   5.56e-4   6.39e-4   5.85e-4   6.93e-4   1.04e-3   <1.00e-3    <10.00
   209.863      1.999      1.330   3.55e-4   3.67e-4   4.25e-4   4.22e-4   4.01e-4   6.32e-4   9.13e-4   9.92e-4    8.61e-1    <10.00
   209.974     59.184      0.689   1.93e-4   2.64e-4   2.88e-4   3.02e-4   3.34e-4   3.52e-4   4.49e-4   5.59e-4   <1.00e-3    <10.00
   210.029     41.362      2.760   3.46e-5   1.73e-4   2.31e-4   3.13e-4   3.85e-4   4.14e-4   4.29e-4   4.29e-4   <1.00e-3    <10.00
   210.133      4.083      0.427   9.41e-4   1.11e-3   1.06e-3   1.11e-3   1.30e-3   1.28e-3   1.56e-3   2.90e-3   <1.00e-3    <10.00
   210.216     46.592      1.962   2.70e-4   2.49e-4   2.55e-4   3.17e-4   3.62e-4   3.54e-4   3.32e-4   5.36e-4   <1.00e-3    <10.00
   210.270      0.726      0.665   3.64e-4   4.90e-4   4.76e-4   5.42e-4   5.46e-4   6.18e-4   6.97e-4   1.02e-3    2.67e-3    <10.00
   210.636      2.161      1.371   2.36e-4   2.42e-4   2.76e-4   2.70e-4   2.82e-4   3.54e-4   4.16e-4   6.31e-4   <1.00e-3    <10.00
   210.896     55.735      1.547   3.11e-4   3.56e-4   4.09e-4   4.70e-4   4.43e-4   4.58e-4   5.24e-4   4.67e-4   <1.00e-3    <10.00
   211.068     63.447      0.949   4.28e-4   4.61e-4   5.27e-4   5.00e-4   5.70e-4   4.48e-4   4.06e-4   6.08e-4   <1.00e-3    <10.00
   211.234      0.665      1.082   3.05e-4   3.78e-4   4.16e-4   3.96e-4   4.13e-4   4.50e-4   4.91e-4   4.52e-4   <1.00e-3    <10.00
   211.357     40.732      2.483   5.97e-5   1.16e-4   1.33e-4   1.43e-4   1.91e-4   2.55e-4   2.54e-4   3.47e-4   <1.00e-3    <10.00
   212.040      2.315      1.552   2.18e-4   2.51e-4   2.70e-4   3.23e-4   3.08e-4   3.54e-4   4.09e-4   7.64e-4   <1.00e-3    <10.00
   212.082     60.605      0.801   3.48e-4   5.59e-4   5.06e-4   5.23e-4   6.15e-4   8.01e-4   5.58e-4   6.27e-4   <1.00e-3    <10.00
   212.189     55.754      1.648   1.29e-4   1.75e-4   1.75e-4   2.21e-4   2.32e-4   2.24e-4   2.65e-4   3.36e-4   <1.00e-3    <10.00
   212.194     55.393      2.022   3.77e-4   3.83e-4   4.15e-4   4.74e-4   5.53e-4   4.57e-4   4.85e-4   5.75e-4   <1.00e-3    <10.00
   212.226     58.413      3.120   3.10e-5   1.60e-4   2.02e-4   2.17e-4   2.10e-4   2.86e-4   2.27e-4   3.70e-4   <1.00e-3    <10.00
   212.485     -2.768      1.265   3.32e-4   3.52e-4   4.04e-4   4.02e-4   3.73e-4   3.82e-4   3.07e-4   4.65e-4   <1.00e-3    <10.00
   212.577     -0.683      1.076   2.68e-4   2.78e-4   3.12e-4   2.76e-4   2.47e-4   2.15e-4   2.72e-4   4.28e-4   <1.00e-3    <10.00
   212.707      4.871      1.111   1.39e-4   1.78e-4   2.36e-4   2.44e-4   2.56e-4   3.83e-4   4.78e-4   3.21e-4   <1.00e-3    <10.00
   212.924     -2.831      1.522   2.47e-4   2.89e-4   3.27e-4   3.77e-4   3.88e-4   3.70e-4   4.11e-4   5.51e-4   <1.00e-3    <10.00
   212.999     42.664      0.887   4.80e-4   5.51e-4   5.78e-4   5.42e-4   5.54e-4   6.10e-4   4.34e-4   5.62e-4    7.12e-2    <10.00
   213.146     61.669      0.845   3.07e-4   3.92e-4   4.53e-4   4.65e-4   5.24e-4   5.64e-4   4.94e-4   6.37e-4   <1.00e-3    <10.00
   213.302     56.687      0.669   2.02e-4   3.05e-4   3.85e-4   4.63e-4   5.16e-4   6.10e-4   6.51e-4   7.20e-4    1.73e-2    <10.00
   213.476      4.782      1.887   1.61e-4   2.45e-4   3.03e-4   3.68e-4   4.12e-4   4.03e-4   3.56e-4   5.07e-4   <1.00e-3    <10.00
   213.632     60.302      0.750   1.98e-4   2.73e-4   2.94e-4   2.50e-4   2.88e-4   3.82e-4   3.08e-4   2.91e-4   <1.00e-3    <10.00
   213.957      0.899      1.043   4.12e-4   5.28e-4   6.81e-4   6.52e-4   6.85e-4   7.20e-4   6.15e-4   8.44e-4   <1.00e-3    <10.00
   214.226     -0.089      0.967   1.67e-4   1.83e-4   2.11e-4   2.08e-4   2.26e-4   3.01e-4   2.21e-4   6.27e-4   <1.00e-3    <10.00
   214.796     56.428      1.653   2.34e-4   2.86e-4   3.42e-4   4.60e-4   4.89e-4   6.13e-4   9.72e-4   8.91e-4   <1.00e-3    <10.00
   214.865      4.754      1.794   1.14e-4   1.63e-4   2.02e-4   2.37e-4   2.75e-4   3.44e-4   4.48e-4   5.06e-4    2.40e-2    <10.00
   215.279     53.629      1.858   7.23e-4   6.97e-4   7.29e-4   9.55e-4   9.45e-4   7.68e-4   6.76e-4   1.01e-3   <1.00e-3    <10.00
   215.346     46.763      1.668   1.56e-4   1.84e-4   2.12e-4   2.57e-4   2.72e-4   2.46e-4   3.91e-4   3.59e-4    9.64e-2    <10.00
   215.350     46.555      3.365   5.96e-6   2.32e-4   4.18e-4   4.77e-4   5.37e-4   4.75e-4   6.34e-4   7.26e-4   <1.00e-3    <10.00
   215.677      4.244      0.972   3.52e-4   4.20e-4   4.94e-4   4.52e-4   4.65e-4   6.04e-4   3.91e-4   3.36e-4    6.67e-2    <10.00
   216.087      5.253      1.740   2.34e-4   2.51e-4   2.73e-4   3.53e-4   3.77e-4   4.18e-4   4.50e-4   5.12e-4   <1.00e-3    <10.00
   216.430      4.787      1.412   1.82e-4   2.10e-4   2.56e-4   2.79e-4   2.75e-4   2.43e-4   3.44e-4   3.90e-4   <1.00e-3    <10.00
   216.431     54.105      3.248   9.45e-6   2.12e-4   3.03e-4   3.80e-4   4.37e-4   5.86e-4   6.28e-4   5.19e-4   <1.00e-3    <10.00
   216.629     56.714      1.408   2.53e-4   2.44e-4   3.13e-4   3.16e-4   2.99e-4   3.10e-4   3.66e-4   3.51e-4   <1.00e-3    <10.00
   216.734     60.431      3.192   9.71e-5   9.61e-4   1.12e-3   1.21e-3   1.27e-3   1.62e-3   1.58e-3   1.94e-3   <1.00e-3    <10.00
   216.744     -0.349      0.627   6.08e-4   8.66e-4   7.37e-4   7.45e-4   6.47e-4   8.03e-4   1.02e-3   1.54e-3   <1.00e-3    <10.00
   216.877     54.934      1.753   2.57e-4   2.94e-4   3.31e-4   4.00e-4   4.09e-4   4.28e-4   4.73e-4   5.80e-4    3.28e-2    <10.00
   216.983     -0.498      3.365   1.72e-5   1.39e-4   2.01e-4   2.16e-4   2.39e-4   3.51e-4   4.24e-4   5.05e-4   <1.00e-3    <10.00
   217.350      2.673      1.666   2.69e-4   4.14e-4   5.62e-4   7.47e-4   8.56e-4   9.38e-4   1.14e-3   9.10e-4   <1.00e-3    <10.00
   217.364     52.647      0.594   2.29e-4   3.34e-4   3.51e-4   4.54e-4   4.02e-4   4.37e-4   5.15e-4   7.08e-4   <1.00e-3    <10.00
   217.836     39.878      1.215   7.56e-4   9.53e-4   1.23e-3   1.33e-3   1.32e-3   1.28e-3   1.31e-3   1.59e-3    2.08e-1    <10.00
   217.937     39.320      1.092   1.00e-4   1.37e-4   2.23e-4   2.39e-4   2.55e-4   3.17e-4   3.48e-4   4.57e-4    4.56e-3    <10.00
   218.122     -1.104      2.086   3.18e-4   3.12e-4   3.36e-4   3.99e-4   5.26e-4   4.30e-4   4.82e-4   6.64e-4    1.15e-3    <10.00
   218.127      1.410      1.537   2.39e-4   2.77e-4   3.00e-4   3.48e-4   3.36e-4   4.25e-4   4.32e-4   4.00e-4   <1.00e-3    <10.00
   218.234     53.669      1.000   3.24e-4   3.23e-4   3.60e-4   3.46e-4   3.64e-4   3.41e-4   2.63e-4   3.36e-4   <1.00e-3    <10.00
   218.236     49.812      2.543   1.89e-4   3.41e-4   3.77e-4   3.77e-4   4.02e-4   5.42e-4   6.56e-4   5.07e-4   <1.00e-3    <10.00
   218.505     40.837      1.485   2.11e-4   2.35e-4   3.00e-4   3.38e-4   3.50e-4   4.03e-4   2.78e-4   5.20e-4    1.94e-3    <10.00
   218.752     53.998      2.635   3.05e-4   5.56e-4   5.90e-4   6.14e-4   7.34e-4   7.51e-4   7.07e-4   7.06e-4   <1.00e-3    <10.00
   219.451     -1.786      1.308   2.02e-3   2.08e-3   2.58e-3   2.64e-3   2.58e-3   2.35e-3   2.81e-3   2.55e-3    4.71e-2    <10.00
   219.470      4.482      1.919   2.31e-4   3.11e-4   4.96e-4   7.15e-4   7.60e-4   7.45e-4   8.10e-4   1.01e-3   <1.00e-3    <10.00
   219.625     61.510      0.997   4.31e-4   4.70e-4   5.02e-4   4.97e-4   4.89e-4   5.59e-4   5.81e-4   4.19e-4   <1.00e-3    <10.00
   219.756     50.711      2.642   1.12e-4   2.13e-4   2.32e-4   2.42e-4   2.77e-4   3.90e-4   3.01e-4   3.30e-4   <1.00e-3    <10.00
   220.007     61.026      2.114   2.49e-4   2.86e-4   2.97e-4   3.16e-4   3.58e-4   3.58e-4   3.18e-4   3.60e-4    4.86e-2    166.92
   220.115     44.924      1.134   1.83e-4   1.98e-4   2.35e-4   2.46e-4   2.50e-4   2.89e-4   3.66e-4   3.87e-4   <1.00e-3    <10.00
   220.278     57.828      1.227   2.22e-4   2.49e-4   2.93e-4   2.95e-4   2.71e-4   2.86e-4   3.86e-4   3.73e-4   <1.00e-3    <10.00
   220.624     59.531      0.854   1.12e-4   1.22e-4   1.28e-4   1.22e-4   1.32e-4   2.07e-4   3.06e-4   3.61e-4   <1.00e-3    <10.00
   220.994     63.541      1.384   1.86e-4   2.31e-4   4.32e-4   4.89e-4   4.73e-4   4.30e-4   8.14e-4   6.98e-4    6.55e-1    <10.00
   221.473      3.792      1.300   4.19e-4   4.29e-4   5.90e-4   5.92e-4   5.74e-4   4.87e-4   7.87e-4   4.68e-4   <1.00e-3    <10.00
   221.663     56.525      0.764   1.37e-4   1.50e-4   1.39e-4   1.31e-4   1.37e-4   1.66e-4   2.31e-4   3.77e-4   <1.00e-3    <10.00
   221.815     54.287      2.219   1.02e-4   1.66e-4   2.11e-4   2.58e-4   3.22e-4   2.73e-4   3.16e-4   5.05e-4   <1.00e-3    <10.00
   222.411     52.791      1.185   1.61e-4   1.92e-4   3.07e-4   3.17e-4   2.86e-4   3.22e-4   1.23e-4   3.44e-4   <1.00e-3    <10.00
   223.361     47.251      1.027   3.18e-4   3.38e-4   3.76e-4   3.65e-4   3.74e-4   3.81e-4   5.23e-4   4.24e-4   <1.00e-3    <10.00
   223.433     42.440      0.961   2.49e-4   2.92e-4   3.49e-4   3.36e-4   3.82e-4   4.08e-4   4.05e-4   5.71e-4   <1.00e-3    <10.00
   223.438     50.473      2.525   1.16e-4   2.28e-4   2.49e-4   2.73e-4   3.65e-4   3.77e-4   3.73e-4   6.85e-4   <1.00e-3    <10.00
   223.486     -2.864      1.740   7.82e-4   7.04e-4   8.18e-4   9.98e-4   9.90e-4   1.05e-3   1.18e-3   1.14e-3   <1.00e-3    <10.00
   223.738     58.968      2.175   1.95e-4   2.44e-4   2.69e-4   2.94e-4   3.61e-4   3.64e-4   3.31e-4   4.38e-4   <1.00e-3    <10.00
   223.776     56.493      1.038   2.42e-4   2.96e-4   4.42e-4   4.79e-4   5.29e-4   8.31e-4   6.68e-4   6.88e-4   <1.00e-3    <10.00
   223.784     -0.752      1.375   2.40e-4   2.35e-4   3.01e-4   3.17e-4   3.01e-4   3.19e-4   4.33e-4   3.58e-4   <1.00e-3    <10.00
   224.259     41.884      1.247   5.07e-4   6.70e-4   8.46e-4   7.89e-4   7.87e-4   6.60e-4   7.84e-4   9.45e-4   <1.00e-3    <10.00
   224.305     60.884      0.661   2.40e-4   3.40e-4   3.02e-4   2.77e-4   2.60e-4   2.76e-4   4.01e-4   4.47e-4   <1.00e-3    <10.00
   224.324      2.797      1.966   6.00e-4   6.91e-4   9.07e-4   1.13e-3   1.12e-3   8.84e-4   7.46e-4   9.97e-4   <1.00e-3    <10.00
   224.765     56.375      2.319   1.05e-4   1.83e-4   1.77e-4   1.79e-4   2.14e-4   2.25e-4   2.16e-4   3.79e-4   <1.00e-3    <10.00
   224.823     55.184      0.620   1.32e-4   2.22e-4   2.26e-4   2.68e-4   2.39e-4   2.98e-4   3.82e-4   5.41e-4   <1.00e-3    <10.00
   225.501     -2.479      0.800   2.42e-4   3.23e-4   3.35e-4   2.90e-4   3.24e-4   4.10e-4   3.21e-4   6.59e-4   <1.00e-3    <10.00
   226.012     47.955      1.395   3.46e-4   3.81e-4   4.56e-4   4.70e-4   4.50e-4   5.24e-4   5.08e-4   4.29e-4   <1.00e-3    <10.00
   226.087     54.603      1.165   4.35e-4   5.98e-4   7.19e-4   6.96e-4   7.00e-4   7.34e-4   6.61e-4   6.59e-4    4.29e-3    <10.00
   226.383     61.597      1.278   3.36e-4   3.54e-4   4.79e-4   5.32e-4   5.09e-4   5.39e-4   5.10e-4   5.54e-4   <1.00e-3    <10.00
   226.528      4.254      2.680   1.56e-4   2.45e-4   2.68e-4   2.71e-4   2.91e-4   3.17e-4   3.22e-4   2.84e-4   <1.00e-3    <10.00
   226.930      1.223      1.354   3.91e-4   3.76e-4   5.04e-4   5.19e-4   5.50e-4   4.66e-4   6.91e-4   6.25e-4   <1.00e-3    <10.00
   226.996      2.015      1.083   5.46e-4   8.50e-4   1.14e-3   1.15e-3   1.25e-3   1.11e-3   1.28e-3   1.56e-3    5.79e-3      6.77
   227.054     48.786      0.531   6.89e-4   8.88e-4   8.01e-4   9.02e-4   8.31e-4   6.63e-4   7.22e-4   8.26e-4    7.74e-3      8.56
   227.155     60.832      2.026   4.76e-4   4.37e-4   4.53e-4   4.99e-4   5.31e-4   4.21e-4   4.07e-4   6.05e-4   <1.00e-3    <10.00
   227.297     57.442      1.516   2.55e-4   2.97e-4   3.19e-4   3.92e-4   3.67e-4   3.58e-4   4.01e-4   4.15e-4   <1.00e-3    <10.00
   227.525     59.981      1.720   1.36e-4   1.72e-4   1.87e-4   2.32e-4   2.45e-4   1.96e-4   2.88e-4   3.55e-4   <1.00e-3    <10.00
   227.528      3.819      0.904   6.26e-4   6.50e-4   6.46e-4   5.69e-4   5.72e-4   6.92e-4   5.14e-4   5.55e-4   <1.00e-3    <10.00
   227.633     -2.020      1.981   4.54e-4   4.20e-4   4.93e-4   5.15e-4   6.95e-4   5.94e-4   4.95e-4   5.76e-4   <1.00e-3    <10.00
   227.723     57.682      1.036   1.14e-4   1.51e-4   2.57e-4   2.85e-4   3.53e-4   4.95e-4   4.08e-4   4.86e-4    1.17e-2    <10.00
   227.747     41.016      0.940   3.32e-4   3.68e-4   4.31e-4   3.84e-4   4.21e-4   5.15e-4   5.70e-4   5.65e-4   <1.00e-3    <10.00
   227.808     49.099      1.360   3.07e-4   6.88e-4   9.38e-4   1.00e-3   1.01e-3   1.14e-3   1.43e-3   1.26e-3    7.41e-3    <10.00
   227.860     56.993      1.031   2.85e-4   3.22e-4   3.49e-4   3.32e-4   3.31e-4   3.12e-4   3.98e-4   3.68e-4   <1.00e-3    <10.00
   227.888     51.583      1.666   3.85e-4   4.35e-4   4.46e-4   5.44e-4   5.31e-4   6.91e-4   6.24e-4   4.99e-4    2.67e-3    <10.00
   227.910      2.672      1.234   1.15e-3   1.25e-3   1.43e-3   1.36e-3   1.25e-3   1.10e-3   9.58e-4   9.97e-4   <1.00e-3    <10.00
   228.282     60.999      1.821   6.05e-4   6.31e-4   6.55e-4   7.68e-4   7.65e-4   6.53e-4   5.33e-4   6.89e-4   <1.00e-3    <10.00
   228.814      0.758      1.652   2.66e-4   3.12e-4   3.52e-4   4.23e-4   4.06e-4   4.30e-4   3.26e-4   3.70e-4    2.86e-3    <10.00
   228.897     48.092      0.311   9.74e-4   1.03e-3   1.13e-3   9.05e-4   1.60e-3   1.08e-3   1.55e-3   2.39e-3   <1.00e-3    <10.00
   229.299     40.843      1.247   1.41e-4   1.69e-4   2.06e-4   2.12e-4   2.07e-4   3.08e-4   4.46e-4   2.11e-4   <1.00e-3    <10.00
   229.782     44.073      0.782   4.65e-4   6.56e-4   7.38e-4   6.56e-4   7.38e-4   9.71e-4   6.18e-4   5.85e-4   <1.00e-3    <10.00
   230.332     -0.805      2.934   1.09e-4   3.14e-4   3.66e-4   4.59e-4   5.20e-4   6.18e-4   6.92e-4   8.81e-4   <1.00e-3    <10.00
   231.174     48.122      2.230   1.57e-4   2.35e-4   2.34e-4   2.62e-4   3.31e-4   3.68e-4   3.45e-4   5.65e-4   <1.00e-3    <10.00
   231.475     51.614      2.882   1.34e-4   6.00e-4   6.86e-4   8.70e-4   1.09e-3   1.39e-3   1.62e-3   1.63e-3   <1.00e-3    <10.00
   231.507     48.960      1.758   2.12e-4   2.63e-4   2.77e-4   3.59e-4   3.64e-4   3.82e-4   1.74e-4   4.58e-4   <1.00e-3    <10.00
   231.585     57.862      1.910   6.04e-4   6.07e-4   6.53e-4   7.50e-4   8.14e-4   6.10e-4   7.14e-4   6.79e-4   <1.00e-3    <10.00
   231.638     47.865      1.289   7.92e-5   1.24e-4   2.50e-4   3.31e-4   3.93e-4   5.05e-4   7.70e-4   7.01e-4   <1.00e-3    <10.00
   231.976     45.487      1.931   2.58e-4   2.44e-4   2.70e-4   3.38e-4   3.66e-4   3.47e-4   3.52e-4   3.18e-4   <1.00e-3    <10.00
   232.183     52.088      1.227   6.94e-4   7.34e-4   8.78e-4   8.46e-4   7.86e-4   6.90e-4   9.00e-4   7.95e-4   <1.00e-3    <10.00
   232.342     52.880      0.634   3.04e-4   3.85e-4   3.21e-4   3.17e-4   2.81e-4   3.00e-4   4.30e-4   5.43e-4   <1.00e-3    <10.00
   232.455     45.465      2.373   8.34e-5   1.89e-4   1.75e-4   1.85e-4   2.31e-4   3.01e-4   2.51e-4   5.13e-4   <1.00e-3    <10.00
   232.501     -1.444      0.985   3.08e-4   3.28e-4   3.75e-4   3.50e-4   3.64e-4   2.34e-4   3.82e-4   4.62e-4   <1.00e-3    <10.00
   233.261     39.611      1.575   1.82e-4   2.16e-4   2.41e-4   3.02e-4   3.07e-4   2.67e-4   3.03e-4   4.65e-4   <1.00e-3    <10.00
   233.296     33.851      0.612   3.25e-4   4.16e-4   3.80e-4   4.01e-4   3.46e-4   3.75e-4   4.38e-4   6.72e-4   <1.00e-3    <10.00
   233.324     37.357      1.180   1.88e-4   2.70e-4   3.28e-4   3.12e-4   3.14e-4   3.24e-4   3.31e-4   5.24e-4   <1.00e-3    <10.00
   233.409      2.556      0.869   2.07e-4   2.72e-4   2.92e-4   2.73e-4   3.35e-4   4.92e-4   4.75e-4   4.31e-4   <1.00e-3    <10.00
   233.553     50.568      2.118   3.05e-4   3.68e-4   5.05e-4   6.89e-4   8.12e-4   6.86e-4   8.84e-4   1.00e-3   <1.00e-3    <10.00
   233.801     46.656      1.220   1.65e-4   1.81e-4   2.51e-4   2.65e-4   2.55e-4   2.93e-4   3.15e-4   4.19e-4   <1.00e-3    <10.00
   234.646     45.553      1.306   3.49e-4   3.62e-4   4.24e-4   4.18e-4   3.77e-4   4.12e-4   5.60e-4   3.62e-4   <1.00e-3    <10.00
   234.744     -1.802      0.810   3.11e-4   3.73e-4   3.93e-4   3.92e-4   4.04e-4   4.33e-4   3.06e-4   3.14e-4   <1.00e-3    <10.00
   235.031      2.739      0.815   3.87e-4   5.40e-4   7.27e-4   7.77e-4   9.22e-4   1.08e-3   9.04e-4   1.60e-3   <1.00e-3    <10.00
   235.082     -2.085      0.321   1.00e-3   9.27e-4   9.60e-4   8.39e-4   1.43e-3   1.06e-3   1.64e-3   3.17e-3    4.71e-3    <10.00
   235.179     41.638      2.517   1.85e-4   3.76e-4   3.90e-4   4.33e-4   6.04e-4   7.08e-4   6.83e-4   1.07e-3    1.77e-2    <10.00
   235.236     46.555      1.892   1.80e-4   1.71e-4   1.93e-4   2.56e-4   2.73e-4   2.62e-4   4.09e-4   3.17e-4   <1.00e-3    <10.00
   235.247     47.612      3.133   1.10e-5   1.61e-4   1.98e-4   2.05e-4   2.22e-4   3.20e-4   2.63e-4   4.39e-4   <1.00e-3    <10.00
   235.508     -2.114      0.482   4.13e-4   4.67e-4   3.81e-4   4.04e-4   4.30e-4   3.94e-4   6.05e-4   1.11e-3   <1.00e-3    <10.00
   235.927     46.209      0.599   3.55e-4   4.40e-4   4.69e-4   5.12e-4   4.52e-4   5.39e-4   5.65e-4   8.26e-4   <1.00e-3    <10.00
   235.998     53.984      2.370   3.54e-4   6.12e-4   5.73e-4   6.13e-4   7.59e-4   7.28e-4   9.21e-4   1.22e-3   <1.00e-3    <10.00
   236.460     55.730      2.155   2.22e-4   3.09e-4   3.30e-4   3.88e-4   4.86e-4   5.41e-4   6.38e-4   6.62e-4   <1.00e-3    <10.00
   236.502     51.066      1.337   4.03e-4   4.83e-4   6.11e-4   6.26e-4   5.69e-4   6.08e-4   8.31e-4   6.48e-4   <1.00e-3    <10.00
   236.727     45.145      1.685   2.26e-4   2.35e-4   2.29e-4   2.71e-4   2.45e-4   2.57e-4   3.38e-4   2.99e-4   <1.00e-3    <10.00
   237.701     40.029      0.497   5.01e-4   5.89e-4   4.54e-4   4.88e-4   5.25e-4   4.94e-4   5.35e-4   8.70e-4   <1.00e-3    <10.00
   238.024     55.399      1.496   2.29e-4   2.65e-4   2.93e-4   3.42e-4   3.12e-4   2.99e-4   3.10e-4   2.19e-4   <1.00e-3    <10.00
   238.206     40.467      0.767   1.72e-4   2.32e-4   2.41e-4   1.95e-4   2.27e-4   4.86e-4   2.52e-4   3.18e-4   <1.00e-3    <10.00
   238.581     32.768      1.258   1.52e-4   1.92e-4   2.86e-4   3.35e-4   3.66e-4   3.17e-4   3.28e-4   4.31e-4   <1.00e-3    <10.00
   238.627     -0.456      1.198   1.02e-4   1.23e-4   1.74e-4   2.06e-4   2.38e-4   2.28e-4   3.10e-4   6.82e-4   <1.00e-3    <10.00
   238.651     32.069      1.058   3.71e-4   4.21e-4   5.24e-4   5.09e-4   5.18e-4   5.11e-4   5.30e-4   7.65e-4   <1.00e-3    <10.00
   238.988     -0.602      0.763   3.19e-4   4.07e-4   4.25e-4   3.90e-4   4.00e-4   4.29e-4   2.82e-4   4.74e-4   <1.00e-3    <10.00
   239.073     55.139      0.387   6.08e-4   6.24e-4   5.92e-4   5.27e-4   8.02e-4   6.38e-4   7.68e-4   1.49e-3   <1.00e-3    <10.00
   239.542     -0.522      2.823   1.34e-4   4.57e-4   4.90e-4   5.22e-4   6.06e-4   7.89e-4   8.54e-4   9.47e-4   <1.00e-3    <10.00
   239.658     28.478      0.323   9.89e-4   9.36e-4   8.33e-4   7.18e-4   1.23e-3   1.00e-3   1.44e-3   2.64e-3   <1.00e-3    <10.00
   239.801     48.472      3.424   1.01e-5   1.65e-4   2.98e-4   3.42e-4   3.75e-4   4.01e-4   3.64e-4   4.03e-4   <1.00e-3    <10.00
   239.952     41.256      1.176   2.83e-4   3.22e-4   4.14e-4   4.16e-4   3.99e-4   3.59e-4   3.72e-4   3.74e-4   <1.00e-3    <10.00
   240.375     41.910      0.758   3.28e-4   3.93e-4   3.62e-4   2.95e-4   2.94e-4   4.81e-4   3.96e-4   5.56e-4   <1.00e-3    <10.00
   240.532     38.129      1.594   3.37e-4   5.66e-4   6.96e-4   9.48e-4   1.06e-3   1.21e-3   1.60e-3   1.16e-3   <1.00e-3    <10.00
   240.971     26.754      1.335   1.99e-4   2.29e-4   3.07e-4   3.41e-4   3.46e-4   2.55e-4   4.47e-4   4.38e-4   <1.00e-3    <10.00
   241.234     -0.319      1.629   4.96e-4   5.40e-4   5.97e-4   6.92e-4   6.64e-4   4.96e-4   7.60e-4   4.30e-4    3.26e-1    597.62
   241.283     48.573      0.295   8.68e-4   7.80e-4   7.28e-4   5.93e-4   1.00e-3   1.01e-3   1.46e-3   2.75e-3   <1.00e-3    <10.00
   241.809     49.392      0.886   2.24e-4   2.91e-4   3.01e-4   2.65e-4   2.93e-4   4.71e-4   3.64e-4   5.38e-4   <1.00e-3    <10.00
   241.815     40.208      0.513   2.85e-4   3.54e-4   2.82e-4   3.07e-4   3.20e-4   5.07e-4   5.18e-4   5.36e-4   <1.00e-3    <10.00
   242.655     40.716      1.809   6.27e-5   1.11e-4   1.87e-4   3.21e-4   3.98e-4   5.63e-4   5.08e-4   5.52e-4   <1.00e-3    <10.00
   242.933     37.059      0.810   2.79e-4   3.22e-4   3.10e-4   2.63e-4   2.95e-4   3.12e-4   3.83e-4   5.68e-4   <1.00e-3    <10.00
   242.964     25.341      0.556   3.80e-4   4.58e-4   3.47e-4   3.73e-4   3.18e-4   4.82e-4   4.83e-4   8.07e-4   <1.00e-3    <10.00
   243.209     38.675      2.926   5.03e-5   1.92e-4   2.48e-4   3.54e-4   4.37e-4   5.55e-4   5.48e-4   6.62e-4   <1.00e-3    <10.00
   243.605     37.870      0.553   4.61e-4   6.05e-4   5.94e-4   6.71e-4   5.88e-4   5.14e-4   5.93e-4   1.11e-3   <1.00e-3    <10.00
   243.644     47.072      1.860   9.96e-4   9.38e-4   1.16e-3   1.67e-3   1.67e-3   1.76e-3   1.88e-3   2.22e-3    7.35e-3      7.82
   243.649     37.454      1.600   2.36e-4   3.03e-4   4.11e-4   4.85e-4   5.17e-4   7.16e-4   1.07e-3   7.65e-4   <1.00e-3    <10.00
   243.696     37.769      1.532   4.83e-4   6.03e-4   8.14e-4   9.78e-4   1.07e-3   1.68e-3   2.43e-3   1.93e-3    4.93e-2    <10.00
   244.155     39.066      0.810   1.82e-4   2.24e-4   2.40e-4   2.35e-4   2.45e-4   2.24e-4   2.53e-4   4.51e-4   <1.00e-3    <10.00
   244.206     41.905      0.440   4.33e-4   5.85e-4   5.33e-4   5.76e-4   6.74e-4   7.16e-4   8.15e-4   1.31e-3   <1.00e-3    <10.00
   244.435     51.848      1.197   2.25e-4   3.19e-4   4.75e-4   4.71e-4   4.71e-4   4.44e-4   4.29e-4   5.44e-4    9.63e-2    294.26
   244.705     44.421      0.335   4.36e-4   5.63e-4   7.14e-4   6.43e-4   1.13e-3   1.13e-3   1.76e-3   3.54e-3    2.69e-3    <10.00
   244.856     51.508      1.302   1.48e-4   1.77e-4   2.15e-4   2.11e-4   1.95e-4   2.80e-4   9.91e-5   9.46e-5   <1.00e-3    <10.00
   244.945     38.225      1.124   4.50e-4   4.79e-4   5.28e-4   5.28e-4   5.32e-4   4.44e-4   4.73e-4   7.26e-4   <1.00e-3    <10.00
   245.293     36.233      0.831   2.36e-4   2.77e-4   2.74e-4   2.39e-4   2.47e-4   2.63e-4   2.84e-4   2.25e-4   <1.00e-3    <10.00
   245.313     40.126      2.206   1.59e-4   2.26e-4   2.51e-4   2.81e-4   3.29e-4   3.08e-4   3.74e-4   3.27e-4   <1.00e-3    <10.00
   245.333     34.251      1.493   9.04e-5   1.20e-4   1.44e-4   1.74e-4   1.74e-4   2.20e-4   3.46e-4   2.34e-4    1.33e-3     10.60
   245.432     40.330      1.611   1.96e-4   2.49e-4   2.66e-4   3.48e-4   3.32e-4   3.72e-4   3.18e-4   2.43e-4   <1.00e-3    <10.00
   245.432     35.926      2.052   2.04e-4   2.31e-4   2.56e-4   2.94e-4   3.50e-4   4.33e-4   4.34e-4   6.26e-4    1.21e-3    <10.00
   245.466     34.100      1.803   5.62e-4   5.48e-4   5.66e-4   6.68e-4   6.74e-4   6.14e-4   6.93e-4   8.30e-4   <1.00e-3    <10.00
   245.581     47.859      0.639   3.41e-4   4.60e-4   4.04e-4   4.12e-4   3.57e-4   3.38e-4   3.26e-4   5.54e-4   <1.00e-3    <10.00
   245.710     42.376      2.119   1.71e-4   2.15e-4   2.26e-4   2.36e-4   2.56e-4   2.25e-4   2.75e-4   3.39e-4   <1.00e-3    <10.00
   245.782     39.159      1.975   7.08e-4   6.30e-4   6.74e-4   7.98e-4   8.73e-4   8.89e-4   9.16e-4   1.11e-3    1.90e-1    <10.00
   245.833     41.284      1.629   4.84e-4   5.32e-4   6.24e-4   7.95e-4   8.26e-4   8.85e-4   1.39e-3   1.26e-3    3.23e-3    <10.00
   245.840     38.068      1.311   2.31e-4   2.43e-4   3.09e-4   3.30e-4   3.30e-4   2.72e-4   3.28e-4   4.16e-4   <1.00e-3    <10.00
   246.083     35.646      1.773   5.73e-5   1.17e-4   1.90e-4   2.76e-4   3.36e-4   4.39e-4   5.34e-4   6.74e-4    2.85e-2    233.17
   246.453     26.783      2.518   3.22e-4   4.70e-4   4.47e-4   4.30e-4   4.86e-4   4.38e-4   3.52e-4   5.38e-4    1.01e-2    <10.00
   246.793     35.022      2.288   1.66e-4   2.45e-4   2.57e-4   2.47e-4   2.59e-4   2.25e-4   3.38e-4   2.78e-4   <1.00e-3    <10.00
   246.809     39.746      1.475   1.84e-4   2.26e-4   2.48e-4   2.81e-4   2.81e-4   2.54e-4   4.06e-4   2.89e-4   <1.00e-3    <10.00
   246.871     34.214      1.727   1.71e-4   2.01e-4   2.04e-4   2.52e-4   2.44e-4   2.64e-4   2.43e-4   2.40e-4   <1.00e-3    <10.00
   246.909     41.321      2.551   3.87e-4   5.90e-4   6.22e-4   6.25e-4   6.93e-4   5.38e-4   6.80e-4   6.29e-4   <1.00e-3    <10.00
   247.557     37.973      1.468   3.65e-4   4.20e-4   4.80e-4   5.71e-4   5.70e-4   5.90e-4   7.17e-4   6.53e-4   <1.00e-3    <10.00
   247.749     32.396      1.519   1.21e-4   1.58e-4   1.96e-4   2.44e-4   2.20e-4   3.14e-4   2.78e-4   2.51e-4   <1.00e-3    <10.00
   247.779     34.243      1.081   2.19e-4   2.60e-4   3.25e-4   2.84e-4   2.60e-4   2.27e-4   2.74e-4   3.12e-4   <1.00e-3    <10.00
   247.920     47.086      1.127   2.04e-4   2.74e-4   3.81e-4   4.09e-4   3.93e-4   3.51e-4   4.25e-4   4.50e-4   <1.00e-3    <10.00
   247.984     43.995      0.793   6.26e-4   6.40e-4   6.14e-4   6.25e-4   6.02e-4   5.80e-4   4.69e-4   5.96e-4   <1.00e-3    <10.00
   248.005     37.631      1.476   1.35e-3   1.46e-3   1.58e-3   1.77e-3   1.78e-3   1.66e-3   1.95e-3   1.53e-3   <1.00e-3    <10.00
   248.259     39.408      1.024   5.82e-4   6.56e-4   7.99e-4   7.74e-4   7.98e-4   8.99e-4   7.99e-4   9.26e-4    4.13e-2    <10.00
   248.454     31.570      1.519   4.08e-4   5.09e-4   5.34e-4   6.32e-4   6.37e-4   6.52e-4   7.95e-4   6.56e-4    1.79e-3    <10.00
   248.486     31.665      1.843   2.99e-4   2.55e-4   2.74e-4   3.81e-4   3.90e-4   4.15e-4   4.19e-4   3.64e-4   <1.00e-3    <10.00
   248.687     37.886      1.686   2.27e-4   2.34e-4   2.41e-4   3.00e-4   3.28e-4   3.60e-4   3.96e-4   2.86e-4   <1.00e-3    <10.00
   248.772     25.053      0.721   1.18e-4   2.31e-4   2.88e-4   3.63e-4   4.36e-4   6.25e-4   6.63e-4   1.17e-3   <1.00e-3    <10.00
   248.812     41.875      2.306   1.04e-4   1.71e-4   1.89e-4   2.02e-4   2.33e-4   1.59e-4   2.64e-4   4.68e-4   <1.00e-3    <10.00
   248.815     38.135      1.814   2.97e-4   3.13e-4   3.17e-4   3.99e-4   4.39e-4   5.15e-4   6.18e-4   6.44e-4    2.65e+0    <10.00
   249.002     43.467      0.940   2.87e-4   3.90e-4   4.44e-4   4.27e-4   4.94e-4   6.34e-4   5.90e-4   6.66e-4    1.93e-3    <10.00
   249.216     31.530      1.838   2.49e-4   2.61e-4   2.89e-4   3.68e-4   4.10e-4   4.56e-4   4.68e-4   5.81e-4   <1.00e-3    <10.00
   249.289     41.675      0.760   3.06e-4   4.92e-4   4.55e-4   3.93e-4   4.18e-4   6.72e-4   5.50e-4   7.66e-4    7.37e-3    <10.00
   249.444     42.914      0.545   4.01e-4   5.15e-4   4.61e-4   4.98e-4   4.38e-4   3.91e-4   6.95e-4   1.09e-3   <1.00e-3    <10.00
   249.849     36.339      1.749   2.36e-4   2.61e-4   2.51e-4   2.92e-4   2.80e-4   4.11e-4   4.61e-4   4.08e-4   <1.00e-3    <10.00
   250.355     35.839      1.435   2.86e-4   3.16e-4   3.51e-4   3.63e-4   3.66e-4   4.44e-4   4.55e-4   4.23e-4    1.07e-3    <10.00
   250.583     44.857      2.882   3.58e-5   1.90e-4   2.63e-4   4.10e-4   5.51e-4   6.13e-4   6.22e-4   7.13e-4   <1.00e-3    <10.00
   250.745     39.810      0.593   6.59e-4   8.66e-4   9.28e-4   1.07e-3   1.22e-3   3.04e-3   4.72e-3   7.20e-3    6.05e+0    <10.00
   250.939     37.390      1.041   2.35e-4   2.53e-4   3.06e-4   3.05e-4   3.17e-4   3.41e-4   4.91e-4   3.02e-4   <1.00e-3    <10.00
   250.950     30.186      1.378   3.07e-4   3.11e-4   4.22e-4   5.13e-4   5.52e-4   6.03e-4   9.92e-4   6.45e-4    1.42e-3    <10.00
   251.107     42.768      0.663   1.77e-4   2.43e-4   2.20e-4   2.17e-4   1.84e-4   3.22e-4   2.94e-4   6.66e-4   <1.00e-3    <10.00
   251.286     44.411      1.871   2.36e-4   2.80e-4   3.05e-4   3.58e-4   3.77e-4   3.44e-4   3.43e-4   4.12e-4   <1.00e-3    <10.00
   252.104     29.642      0.593   2.60e-4   3.48e-4   3.13e-4   3.54e-4   3.14e-4   3.48e-4   4.69e-4   5.18e-4   <1.00e-3    <10.00
   252.687     39.013      3.167   3.35e-5   1.69e-4   2.13e-4   2.25e-4   2.37e-4   2.79e-4   2.70e-4   4.60e-4   <1.00e-3    <10.00
   252.906     40.039      2.343   2.04e-4   3.93e-4   3.94e-4   4.70e-4   6.07e-4   7.27e-4   1.17e-3   2.09e-3    4.27e-2    <10.00
   253.367     29.663      0.797   2.26e-4   2.77e-4   2.71e-4   2.52e-4   2.59e-4   2.71e-4   2.56e-4   3.92e-4   <1.00e-3    <10.00
   253.928     38.227      1.906   3.73e-4   4.85e-4   5.38e-4   5.97e-4   6.39e-4   6.64e-4   6.54e-4   5.81e-4   <1.00e-3    <10.00
   254.058     42.153      0.874   1.92e-4   3.01e-4   3.05e-4   2.55e-4   2.70e-4   4.11e-4   4.21e-4   4.77e-4   <1.00e-3    <10.00
   254.417     30.716      1.514   1.47e-4   1.97e-4   2.17e-4   2.39e-4   2.38e-4   1.78e-4   3.11e-4   2.64e-4   <1.00e-3    <10.00
   254.428     39.635      0.991   2.95e-4   3.39e-4   4.21e-4   4.23e-4   4.20e-4   6.43e-4   4.59e-4   5.03e-4   <1.00e-3    <10.00
   254.601     31.521      0.703   2.00e-4   3.47e-4   3.30e-4   3.62e-4   4.15e-4   6.27e-4   7.51e-4   1.23e-3   <1.00e-3    <10.00
   255.353     35.199      2.122   2.27e-4   2.14e-4   2.29e-4   2.86e-4   3.55e-4   2.86e-4   5.06e-4   5.09e-4   <1.00e-3    <10.00
   255.535     33.117      0.658   1.60e-4   2.60e-4   2.27e-4   2.46e-4   2.26e-4   2.43e-4   4.31e-4   8.09e-4   <1.00e-3    <10.00
   255.756     61.120      0.959   2.25e-4   3.18e-4   3.67e-4   3.54e-4   4.42e-4   5.60e-4   5.03e-4   5.04e-4    8.25e-3    <10.00
   256.172     60.742      0.372   2.25e-3   2.61e-3   3.02e-3   3.12e-3   4.35e-3   3.35e-3   3.99e-3   6.95e-3   <1.00e-3    <10.00
   256.700     32.240      1.070   9.34e-4   9.76e-4   1.19e-3   1.17e-3   1.13e-3   1.03e-3   8.85e-4   1.18e-3    3.63e-2     36.84
   256.872     33.920      0.871   1.33e-4   1.64e-4   1.78e-4   1.58e-4   1.67e-4   2.06e-4   3.17e-4   4.41e-4   <1.00e-3    <10.00
   256.886     31.172      2.276   1.89e-4   3.13e-4   3.08e-4   3.85e-4   4.68e-4   3.99e-4   3.76e-4   8.38e-4   <1.00e-3    <10.00
   257.082     61.702      1.348   4.10e-4   5.25e-4   6.90e-4   7.58e-4   7.30e-4   6.07e-4   8.91e-4   7.66e-4   <1.00e-3    <10.00
   257.379     63.066      2.395   3.28e-5   1.74e-4   2.89e-4   4.52e-4   6.46e-4   5.39e-4   6.03e-4   9.33e-4   <1.00e-3    <10.00
   257.556     33.734      0.207   1.04e-3   1.16e-3   1.30e-3   1.67e-3   1.34e-3   2.19e-3   3.85e-3   8.26e-3    4.05e-3    <10.00
   257.623     59.143      0.864   1.44e-4   1.73e-4   1.92e-4   1.68e-4   1.85e-4   2.20e-4   3.18e-4   4.23e-4   <1.00e-3    <10.00
   257.626     60.397      1.551   2.28e-4   2.83e-4   3.52e-4   4.32e-4   3.93e-4   4.09e-4   6.77e-4   6.01e-4   <1.00e-3    <10.00
   257.757     29.497      1.329   2.17e-4   1.89e-4   2.69e-4   2.57e-4   2.41e-4   3.43e-4   4.22e-4   3.02e-4   <1.00e-3    <10.00
   257.880     33.595      0.469   6.22e-4   7.29e-4   7.66e-4   7.98e-4   8.32e-4   5.34e-4   6.80e-4   1.25e-3   <1.00e-3    <10.00
   258.116     57.919      3.007   5.36e-5   3.94e-4   4.41e-4   4.03e-4   4.73e-4   7.04e-4   6.52e-4   8.29e-4   <1.00e-3    <10.00
   258.842     57.607      2.021   5.10e-4   4.38e-4   4.36e-4   5.86e-4   6.55e-4   5.54e-4   5.89e-4   7.72e-4   <1.00e-3    <10.00
   258.974     29.735      1.007   1.76e-4   2.16e-4   2.73e-4   2.74e-4   3.11e-4   3.25e-4   2.51e-4   3.67e-4   <1.00e-3    <10.00
   259.226     30.450      0.754   5.03e-4   6.60e-4   6.65e-4   7.02e-4   7.49e-4   7.38e-4   6.11e-4   7.51e-4    4.25e-3    <10.00
   259.270     28.233      1.078   1.08e-3   1.23e-3   1.36e-3   1.32e-3   1.31e-3   1.06e-3   1.07e-3   1.40e-3   <1.00e-3    <10.00
   259.453     27.926      1.929   3.43e-4   3.96e-4   4.73e-4   5.68e-4   6.24e-4   6.53e-4   5.83e-4   6.06e-4   <1.00e-3    <10.00
   260.390     56.206      0.826   2.50e-4   3.17e-4   3.64e-4   3.64e-4   4.06e-4   4.35e-4   4.06e-4   3.35e-4   <1.00e-3    <10.00
   261.770     59.627      1.129   3.98e-4   4.86e-4   5.72e-4   5.44e-4   5.22e-4   5.57e-4   5.36e-4   6.00e-4   <1.00e-3    <10.00
   263.468     54.008      3.425   6.97e-6   3.69e-4   5.38e-4   5.44e-4   5.80e-4   6.83e-4   4.81e-4   6.63e-4    7.72e-3    <10.00
   264.651     58.630      1.279   1.80e-4   2.07e-4   3.22e-4   3.51e-4   3.61e-4   4.29e-4   5.17e-4   4.66e-4   <1.00e-3    <10.00
   264.679     53.501      1.168   4.76e-4   4.60e-4   5.30e-4   5.10e-4   4.65e-4   4.27e-4   2.82e-4   5.90e-4   <1.00e-3    <10.00
   314.751     -6.719      2.281   1.61e-4   2.32e-4   3.01e-4   3.33e-4   3.83e-4   3.73e-4   4.53e-4   4.50e-4   <1.00e-3    <10.00
   315.005     -7.193      0.600   2.65e-3   3.48e-3   3.41e-3   3.61e-3   3.10e-3   2.86e-3   3.08e-3   3.59e-3   <1.00e-3    <10.00
   316.990     -6.336      0.646   2.51e-4   4.36e-4   5.03e-4   6.92e-4   6.80e-4   6.72e-4   7.82e-4   1.32e-3    1.92e-2    <10.00
   317.132     -6.506      2.345   3.30e-4   4.88e-4   5.43e-4   5.46e-4   5.84e-4   4.19e-4   4.88e-4   6.10e-4   <1.00e-3    <10.00
   319.110     -6.410      1.042   2.61e-4   2.83e-4   3.42e-4   3.06e-4   2.73e-4   2.78e-4   3.19e-4   3.05e-4   <1.00e-3    <10.00
   319.501     -7.906      2.175   2.11e-4   2.82e-4   3.24e-4   3.23e-4   3.60e-4   2.16e-4   3.09e-4   4.04e-4   <1.00e-3    <10.00
   319.845     -0.259      1.524   1.45e-4   1.88e-4   2.51e-4   2.35e-4   2.73e-4   3.84e-4   5.82e-4   3.24e-4   <1.00e-3    <10.00
   320.145     -0.518      1.481   3.03e-4   3.72e-4   4.15e-4   4.86e-4   5.08e-4   6.18e-4   5.41e-4   6.31e-4   <1.00e-3    <10.00
   320.873     -0.848      2.261   5.69e-4   9.00e-4   1.07e-3   1.13e-3   1.33e-3   1.34e-3   1.45e-3   1.82e-3   <1.00e-3    <10.00
   321.043     -7.372      1.775   2.98e-4   3.79e-4   4.87e-4   6.70e-4   7.44e-4   7.87e-4   9.49e-4   8.86e-4    1.40e-2    <10.00
   321.255     -8.225      0.623   3.83e-4   6.36e-4   6.19e-4   6.48e-4   5.88e-4   5.72e-4   8.11e-4   1.24e-3   <1.00e-3    <10.00
   321.814     -6.345      0.704   2.82e-4   3.90e-4   3.94e-4   3.44e-4   3.99e-4   3.82e-4   3.36e-4   4.65e-4   <1.00e-3    <10.00
   321.851      0.788      0.716   3.70e-4   5.15e-4   6.05e-4   6.20e-4   6.71e-4   6.62e-4   5.72e-4   7.79e-4   <1.00e-3    <10.00
   321.948      0.825      2.249   1.98e-4   2.73e-4   2.97e-4   3.17e-4   3.96e-4   2.97e-4   4.17e-4   5.50e-4   <1.00e-3    <10.00
   324.161      0.698      1.941   7.36e-4   6.70e-4   7.16e-4   8.93e-4   9.66e-4   9.59e-4   8.65e-4   1.13e-3    3.55e+0    <10.00
   324.993     -1.106      1.046   3.35e-4   3.67e-4   4.46e-4   4.05e-4   4.02e-4   4.22e-4   4.20e-4   6.65e-4   <1.00e-3    <10.00
   327.181      0.182      0.671   3.71e-4   4.83e-4   4.25e-4   4.05e-4   4.14e-4   4.29e-4   5.46e-4   7.29e-4   <1.00e-3    <10.00
   327.255     -7.528      2.210   1.89e-4   2.54e-4   2.78e-4   1.59e-4   3.13e-4   2.78e-4   4.26e-4   3.44e-4   <1.00e-3    <10.00
   327.562     -6.887      0.590   7.78e-4   9.29e-4   7.51e-4   7.62e-4   6.42e-4   8.28e-4   9.50e-4   1.53e-3   <1.00e-3    <10.00
   329.977     -0.364      1.960   7.13e-4   7.50e-4   8.29e-4   9.95e-4   1.06e-3   9.07e-4   9.13e-4   8.51e-4    2.46e-3      3.27
   330.149     -8.434      1.798   1.62e-4   1.71e-4   1.83e-4   2.32e-4   2.32e-4   3.29e-4   8.50e-5   5.15e-4   <1.00e-3    <10.00
   330.794     -8.776      0.923   3.30e-4   3.44e-4   3.79e-4   3.79e-4   4.19e-4   4.65e-4   4.29e-4   5.82e-4   <1.00e-3    <10.00
   331.050     -7.992      0.733   2.57e-4   3.24e-4   2.95e-4   2.52e-4   2.81e-4   3.11e-4   3.12e-4   4.17e-4   <1.00e-3    <10.00
   331.189      0.528      1.353   5.64e-5   1.47e-4   4.68e-4   7.85e-4   8.35e-4   9.96e-4   1.36e-3   1.29e-3    2.94e-3     19.20
   333.800     -0.764      1.478   2.61e-4   5.65e-4   1.10e-3   1.12e-3   9.37e-4   8.61e-4   1.12e-3   8.72e-4   <1.00e-3    <10.00
   334.037     -0.952      2.396   2.44e-4   4.40e-4   4.35e-4   5.01e-4   6.35e-4   7.29e-4   9.44e-4   1.43e-3    6.56e-3     14.74
   336.072      1.190      1.754   3.09e-4   3.53e-4   3.75e-4   4.41e-4   4.53e-4   3.85e-4   2.88e-4   3.44e-4   <1.00e-3    <10.00
   336.924      0.477      0.554   2.96e-4   3.89e-4   3.68e-4   4.18e-4   3.48e-4   2.96e-4   4.20e-4   7.51e-4   <1.00e-3    <10.00
   337.236      0.068      1.758   3.74e-4   3.95e-4   3.97e-4   4.33e-4   4.08e-4   2.88e-4   2.95e-4   3.39e-4   <1.00e-3    <10.00
   337.417     -8.548      1.559   3.38e-4   4.50e-4   6.05e-4   8.01e-4   9.75e-4   5.14e-4   8.78e-4   9.15e-4    9.40e-1   2064.65
   337.544     -8.172      0.620   1.04e-4   1.69e-4   1.81e-4   2.18e-4   2.19e-4   2.51e-4   3.79e-4   4.51e-4    1.34e-3      7.40
   338.411     -8.648      2.340   9.03e-5   1.92e-4   1.87e-4   2.16e-4   2.59e-4   2.87e-4   2.73e-4   4.13e-4    9.20e-3     46.86
   338.500     -0.554      1.209   4.98e-4   5.07e-4   6.21e-4   6.17e-4   5.56e-4   4.92e-4   4.35e-4   6.29e-4    1.07e-3      2.10
   338.600      0.874      0.883   1.09e-4   1.28e-4   1.49e-4   1.39e-4   1.67e-4   2.40e-4   2.17e-4   2.27e-4   <1.00e-3    <10.00
   338.753    -10.205      0.554   4.29e-4   4.73e-4   4.12e-4   4.18e-4   3.75e-4   2.80e-4   3.66e-4   7.19e-4   <1.00e-3    <10.00
   338.936     -8.202      1.026   2.38e-4   2.37e-4   2.71e-4   2.34e-4   2.14e-4   3.24e-4   2.79e-4   2.88e-4   <1.00e-3    <10.00
   341.705     -0.832      2.036   3.29e-4   3.42e-4   3.83e-4   4.29e-4   5.20e-4   5.84e-4   5.34e-4   6.79e-4   <1.00e-3    <10.00
   341.770     -8.272      0.970   4.23e-4   5.29e-4   6.33e-4   6.25e-4   6.82e-4   8.55e-4   5.08e-4   5.72e-4   <1.00e-3    <10.00
   341.914     -0.665      0.807   5.21e-4   6.27e-4   5.93e-4   5.75e-4   5.79e-4   5.75e-4   4.77e-4   6.36e-4    1.54e-3      2.43
   342.839     -8.676      1.945   2.15e-4   2.13e-4   2.62e-4   3.51e-4   3.86e-4   2.97e-4   3.06e-4   4.66e-4    2.13e-2     98.12
   343.540      0.941      1.153   3.12e-4   5.21e-4   7.35e-4   7.69e-4   8.12e-4   8.40e-4   8.14e-4   7.38e-4    1.25e-3      2.38
   344.130    -10.375      0.876   3.37e-4   3.73e-4   3.77e-4   3.26e-4   3.18e-4   4.35e-4   3.50e-4   5.37e-4   <1.00e-3    <10.00
   344.870     -0.956      1.177   3.13e-4   3.27e-4   3.67e-4   3.41e-4   2.96e-4   2.69e-4   1.11e-4   3.63e-4   <1.00e-3    <10.00
   346.481      0.996      0.719   1.98e-4   2.80e-4   2.74e-4   2.48e-4   2.93e-4   3.54e-4   4.67e-4   7.05e-4   <1.00e-3    <10.00
   348.789      0.174      0.848   2.89e-4   3.46e-4   3.54e-4   3.05e-4   3.10e-4   3.67e-4   3.54e-4   4.23e-4   <1.00e-3    <10.00
   349.173     -9.386      2.110   1.99e-4   2.25e-4   2.27e-4   2.41e-4   2.67e-4   2.75e-4   3.14e-4   2.31e-4   <1.00e-3    <10.00
   350.082     -8.909      1.120   1.89e-4   1.85e-4   2.28e-4   2.17e-4   1.95e-4   1.91e-4   2.11e-4   3.73e-4   <1.00e-3    <10.00
   350.903    -10.395      1.931   1.59e-4   1.63e-4   1.91e-4   2.34e-4   2.57e-4   3.70e-4   2.40e-4   6.49e-4   <1.00e-3    <10.00
   351.222     -9.632      1.565   1.60e-4   2.07e-4   2.60e-4   3.23e-4   3.00e-4   3.35e-4   5.14e-4   4.08e-4   <1.00e-3    <10.00
   351.314     -9.775      0.560   1.95e-4   2.76e-4   2.71e-4   3.28e-4   3.14e-4   3.66e-4   3.71e-4   6.48e-4   <1.00e-3    <10.00
   351.800     -8.983      0.930   1.58e-4   1.69e-4   1.98e-4   1.99e-4   2.16e-4   2.87e-4   2.07e-4   2.80e-4   <1.00e-3    <10.00
   351.895      0.376      1.495   1.59e-4   1.58e-4   1.88e-4   2.05e-4   1.98e-4   2.35e-4   2.52e-4   2.97e-4    3.81e-2    232.62
   352.085      0.377      1.299   2.40e-4   2.58e-4   2.99e-4   2.95e-4   2.90e-4   2.42e-4   2.94e-4   2.74e-4   <1.00e-3    <10.00
   352.355    -10.123      1.310   3.40e-4   3.62e-4   5.25e-4   5.82e-4   5.99e-4   7.38e-4   8.55e-4   7.38e-4   <1.00e-3    <10.00
   352.803    -10.133      1.319   6.36e-4   6.52e-4   8.13e-4   8.41e-4   8.35e-4   7.53e-4   9.89e-4   8.15e-4   <1.00e-3    <10.00
   353.269     -9.453      2.121   1.78e-4   2.10e-4   2.73e-4   3.46e-4   4.67e-4   5.34e-4   6.87e-4   7.70e-4   <1.00e-3    <10.00
   355.099     -0.891      2.085   2.35e-4   3.20e-4   3.97e-4   5.21e-4   6.51e-4   5.69e-4   6.78e-4   9.19e-4    1.16e-1    355.55
   355.440     -0.778      0.525   3.44e-4   3.88e-4   3.13e-4   3.40e-4   3.04e-4   3.70e-4   5.00e-4   7.25e-4   <1.00e-3    <10.00
   355.861     -0.055      1.362   2.11e-4   2.18e-4   2.57e-4   2.55e-4   2.39e-4   2.86e-4   2.71e-4   2.33e-4   <1.00e-3    <10.00
   356.179     -0.228      1.346   5.14e-4   6.97e-4   8.24e-4   7.84e-4   6.59e-4   5.12e-4   5.35e-4   5.94e-4   <1.00e-3    <10.00
   356.252     -0.993      0.789   6.59e-4   7.70e-4   7.89e-4   6.60e-4   6.95e-4   6.11e-4   5.29e-4   5.42e-4   <1.00e-3    <10.00
   356.607     -0.267      3.489   1.78e-5   1.49e-4   3.04e-4   3.11e-4   3.33e-4   2.67e-4   3.39e-4   4.88e-4   <1.00e-3    <10.00
   358.159      1.098      2.156   1.46e-4   2.77e-4   4.45e-4   5.29e-4   6.30e-4   5.83e-4   6.06e-4   7.71e-4   <1.00e-3    <10.00
   358.223     -0.481      1.624   1.01e-4   1.57e-4   1.69e-4   2.08e-4   2.07e-4   2.27e-4   2.81e-4   3.26e-4   <1.00e-3    <10.00
   358.350      0.066      0.560   3.75e-4   4.61e-4   3.75e-4   3.99e-4   3.22e-4   3.48e-4   6.18e-4   9.36e-4   <1.00e-3    <10.00

